AetherWeave: Sybil-Resistant Robust Peer Discovery with Stake

Peer-discovery protocols within P2P networks are often vulnerable: because creating network identities is essentially free, adversaries can eclipse honest nodes or partition the overlay. This threat is especially acute for blockchains, whose security depends on resilient peer connectivity. We present AetherWeave, a stake-backed peer-discovery protocol that ties network participation to deposited stake, raising the cost of large-scale attacks. We prove that, with high probability, either the honest overlay remains connected or a $(1{-}\delta)$-fraction of nodes in every smaller component raise an attack-detection flag -- even against a very powerful adversary. To our knowledge, AetherWeave is the first peer-discovery protocol to simultaneously provide Sybil resistance and privacy: nodes prove they hold valid stake without revealing which deposit they own, and gossiping does not expose peer-table contents. A cryptographic commitment scheme rate-limits discovery requests per round; exceeding the limit yields a publicly verifiable misbehavior proof that triggers on-chain slashing. Beyond deposit and slashing, the protocol requires no on-chain interaction, with per-node communication scaling as $O(s\sqrt{n})$. We validate our design through a mean-field analysis with closed-form convergence bounds, extensive adversarial simulations, and an end-to-end prototype built by forking Prysm, a leading Ethereum consensus client.

==> figures/cut-attack-data/binom_ref.dat <==
k logbinom
1 3.6990
132 263.4578
264 447.1986
395 598.3421
527 729.5911
658 843.8306
790 945.6864
921 1035.4813
1053 1115.9076
1184 1186.7070
1316 1249.6954
1447 1304.4821
1579 1352.3511
1710 1392.9274
1842 1427.1111
1973 1454.6020
2105 1475.9897
2236 1491.0748
2368 1500.1748
2500 1503.2024


==> figures/cut-attack-data/cut_attack_k.dat <==
k m25 m50 m75 m100
1 -4.3179 -8.5707 -12.8159 -17.1690
132 -123.7607 -252.9843 -391.3673 -540.8106
264 -237.5255 -487.7526 -756.4030 -1046.5626
395 -342.5306 -705.3319 -1094.8183 -1515.4531
527 -437.2211 -901.4701 -1400.0248 -1938.4589
658 -521.4045 -1075.4900 -1670.5511 -2313.2386
790 -596.4067 -1230.6151 -1911.6410 -2647.1502
921 -658.9934 -1359.9228 -2112.7721 -2925.8965
1053 -713.8363 -1473.2927 -2288.9464 -3169.8946
1184 -753.5217 -1555.0995 -2416.1042 -3346.0601
1316 -787.5216 -1625.4438 -2525.4884 -3497.6107
1447 -814.3151 -1680.8841 -2611.6973 -3617.0522
1579 -825.1765 -1703.3847 -2646.6858 -3665.5284
1710 -829.3641 -1712.0257 -2660.1221 -3684.1443
1842 -826.6351 -1706.4002 -2651.3750 -3672.0252
1973 -811.1670 -1674.6013 -2601.9554 -3603.5584
2105 -784.5341 -1619.3506 -2516.0196 -3484.4922
2236 -746.9549 -1541.5857 -2395.0930 -3316.9493
2368 -701.2405 -1447.0012 -2248.0149 -3113.1742
2500 -638.4935 -1317.1006 -2046.0193 -2833.3115


==> figures/cut-attack-data/cut_attack_theta.dat <==
theta m25 m50 m75 m100
0.5000 -0.1093 -0.1680 -0.2024 -0.2242
0.5263 -0.2594 -0.4005 -0.4795 -0.5270
0.5526 -0.4715 -0.7385 -0.8812 -0.9605
0.5789 -0.7423 -1.2191 -1.4894 -1.6408
0.6053 -1.0281 -1.7736 -2.2319 -2.4821
0.6316 -1.3143 -2.3335 -3.0631 -3.5936
0.6579 -1.6230 -2.9965 -4.1407 -5.1393
0.6842 -1.8948 -3.5582 -5.0215 -6.3658
0.7105 -2.2090 -4.1789 -5.9440 -7.6276
0.7368 -2.4825 -4.7250 -6.6758 -8.4078
0.7632 -2.8038 -5.4116 -7.7764 -9.9629
0.7895 -3.0751 -5.9923 -8.7894 -11.5729
0.8158 -3.3748 -6.5565 -9.5075 -12.3383
0.8421 -3.6608 -7.1563 -10.4491 -13.6530
0.8684 -3.9502 -7.7482 -11.4101 -15.0479
0.8947 -4.2621 -8.4168 -12.4616 -16.5432
0.9211 -4.5531 -8.9762 -13.1531 -17.1835
0.9474 -4.8428 -9.5226 -13.9892 -18.4251
0.9737 -5.2053 -10.2463 -15.2395 -20.3377
1.0000 -5.5635 -10.8753 -16.0886 -21.2708


==> figures/mean-field-data/alpha_1_2.txt <==
s S q_high q_thresh v_high r0
1.00000000 100 4.944933351680e-13 0.000000000000e+00 7.592172168724e-10 5.000000000000e-01
1.07070707 107 1.669775429036e-12 0.000000000000e+00 8.125104831613e-10 5.724500000000e-01
1.14141414 114 5.815570247591e-12 0.000000000000e+00 1.345277426323e-09 6.498000000000e-01
1.21212121 121 2.540190280342e-13 0.000000000000e+00 2.452377455775e-09 7.320500000000e-01
1.28282828 128 1.011191130829e-12 0.000000000000e+00 3.761678182457e-09 8.192000000000e-01
1.35353535 135 4.311107026922e-12 0.000000000000e+00 9.730508613859e-09 9.112500000000e-01
1.42424242 142 2.901012763346e-13 0.000000000000e+00 2.335091862066e-04 1.008200000000e+00
1.49494949 149 1.621258682860e-12 0.000000000000e+00 2.889423191833e-03 1.110050000000e+00
1.56565657 156 1.064570653853e-11 0.000000000000e+00 5.266095435890e-03 1.216800000000e+00
1.63636364 163 1.439626196031e-12 0.000000000000e+00 7.407546176751e-03 1.328450000000e+00
1.70707071 170 1.675481975383e-11 0.000000000000e+00 9.349576971793e-03 1.445000000000e+00
1.77777778 177 5.381695089568e-12 0.000000000000e+00 1.112164242862e-02 1.566450000000e+00
1.84848485 184 3.602562692606e-12 0.000000000000e+00 1.274817199982e-02 1.692800000000e+00
1.91919192 191 7.356337761166e-12 0.000000000000e+00 1.424958515755e-02 1.824050000000e+00
1.98989899 198 2.058464509958e-12 0.000000000000e+00 1.564306622802e-02 1.960200000000e+00
2.06060606 206 5.716649376097e-12 0.000000000000e+00 1.712202578592e-02 2.121800000000e+00
2.13131313 213 3.064548614873e-12 0.000000000000e+00 1.833049457906e-02 2.268450000000e+00
2.20202020 220 7.584230193757e-01 6.677847490063e-01 1.947000319268e-02 2.420000000000e+00
2.27272727 227 8.509209052912e-01 5.525100907470e-01 2.054950453437e-02 2.576450000000e+00
2.34343434 234 8.912682204159e-01 4.908687276374e-01 2.157674429975e-02 2.737800000000e+00
2.41414141 241 9.174225425289e-01 4.447877961274e-01 2.255844816941e-02 2.904050000000e+00
2.48484848 248 9.360560978486e-01 4.074918288812e-01 2.350047655404e-02 3.075200000000e+00
2.55555556 255 9.499392732631e-01 3.761175798825e-01 2.440795033447e-02 3.251250000000e+00
2.62626263 262 9.605520113396e-01 3.491012282084e-01 2.528535470904e-02 3.432200000000e+00
2.69696970 269 9.687962789634e-01 3.254647239399e-01 2.613662525515e-02 3.618050000000e+00
2.76767677 276 9.752683192000e-01 3.045425278938e-01 2.696521987471e-02 3.808800000000e+00
2.83838384 283 9.803844112487e-01 2.858549920706e-01 2.777417842824e-02 4.004450000000e+00
2.90909091 290 9.844466800068e-01 2.690418168314e-01 2.856617443054e-02 4.205000000000e+00
2.97979798 297 9.876807423306e-01 2.538237804378e-01 2.934355757884e-02 4.410450000000e+00
3.05050505 305 9.905816369123e-01 2.381025950912e-01 3.021673741243e-02 4.651250000000e+00
3.12121212 312 9.925715105951e-01 2.256098293082e-01 3.096943087167e-02 4.867200000000e+00
3.19191919 319 9.941566789990e-01 2.141444744065e-01 3.171317618678e-02 5.088050000000e+00
3.26262626 326 9.954175618836e-01 2.035865686628e-01 3.244932756077e-02 5.313800000000e+00
3.33333333 333 9.964184065172e-01 1.938348776782e-01 3.317906246181e-02 5.544450000000e+00
3.40404040 340 9.972107849258e-01 1.848031696740e-01 3.390340091813e-02 5.780000000000e+00
3.47474747 347 9.978362245696e-01 1.764173940584e-01 3.462322275893e-02 6.020450000000e+00
3.54545455 354 9.983282228737e-01 1.686135063320e-01 3.533928356415e-02 6.265800000000e+00
3.61616162 361 9.987138147007e-01 1.613357654455e-01 3.605222896508e-02 6.516050000000e+00
3.68686869 368 9.990148085452e-01 1.545353829982e-01 3.676260778735e-02 6.771200000000e+00
3.75757576 375 9.992487725185e-01 1.481694388077e-01 3.747088391681e-02 7.031250000000e+00
3.82828283 382 9.994298282688e-01 1.422000011098e-01 3.817744722455e-02 7.296200000000e+00
3.89898990 389 9.995692950926e-01 1.365934060186e-01 3.888262338897e-02 7.566050000000e+00
3.96969697 396 9.996762151344e-01 1.313196623973e-01 3.958668278161e-02 7.840800000000e+00
4.04040404 404 9.997677151443e-01 1.256658328969e-01 4.039023882465e-02 8.160800000000e+00
4.11111111 411 9.998272167987e-01 1.210185783053e-01 4.109260484808e-02 8.446050000000e+00
4.18181818 418 9.998721209841e-01 1.166287583818e-01 4.179442759148e-02 8.736200000000e+00
4.25252525 425 9.999058338048e-01 1.124771294025e-01 4.249582378583e-02 9.031250000000e+00
4.32323232 432 9.999310121709e-01 1.085462762141e-01 4.319688713033e-02 9.331200000000e+00
4.39393939 439 9.999497173767e-01 1.048203996784e-01 4.389769233401e-02 9.636050000000e+00
4.46464646 446 9.999635397406e-01 1.012851335227e-01 4.459829856575e-02 9.945800000000e+00
4.53535354 453 9.999736992510e-01 9.792738585420e-02 4.529875237286e-02 1.026045000000e+01
4.60606061 460 9.999811264050e-01 9.473520147893e-02 4.599909013004e-02 1.058000000000e+01
4.67676768 467 9.999865267576e-01 9.169764184901e-02 4.669934007122e-02 1.090445000000e+01
4.74747475 474 9.999904321491e-01 8.880468002507e-02 4.739952396753e-02 1.123380000000e+01
4.81818182 481 9.999932410996e-01 8.604710846683e-02 4.809965849533e-02 1.156805000000e+01
4.88888889 488 9.999952504518e-01 8.341645784581e-02 4.879975634444e-02 1.190720000000e+01
4.95959596 495 9.999966799938e-01 8.090492535026e-02 4.949982710806e-02 1.225125000000e+01
5.03030303 503 9.999978092104e-01 7.817125101206e-02 5.029988396995e-02 1.265045000000e+01
5.10101010 510 9.999984858524e-01 7.589142641470e-02 5.099991863009e-02 1.300500000000e+01
5.17171717 517 9.999989590380e-01 7.370986880594e-02 5.169994324897e-02 1.336445000000e+01
5.24242424 524 9.999992881352e-01 7.162093452460e-02 5.239996063596e-02 1.372880000000e+01
5.31313131 531 9.999995157683e-01 6.961938630640e-02 5.309997284556e-02 1.409805000000e+01
5.38383838 538 9.999996723584e-01 6.770035799181e-02 5.379998137070e-02 1.447220000000e+01
5.45454545 545 9.999997794880e-01 6.585932283161e-02 5.449998728940e-02 1.485125000000e+01
5.52525253 552 9.999998523783e-01 6.409206496815e-02 5.519999137521e-02 1.523520000000e+01
5.59595960 559 9.999999017009e-01 6.239465372639e-02 5.589999417973e-02 1.562405000000e+01
5.66666667 566 9.999999348929e-01 6.076342039654e-02 5.659999609385e-02 1.601780000000e+01
5.73737374 573 9.999999571072e-01 5.919493723053e-02 5.729999739286e-02 1.641645000000e+01
5.80808081 580 9.999999718931e-01 5.768599841119e-02 5.799999826943e-02 1.682000000000e+01
5.87878788 587 9.999999816805e-01 5.623360277912e-02 5.869999885759e-02 1.722845000000e+01
5.94949495 594 9.999999881237e-01 5.483493813407e-02 5.939999925000e-02 1.764180000000e+01
6.02020202 602 9.999999928104e-01 5.329888137582e-02 6.019999953946e-02 1.812020000000e+01
6.09090909 609 9.999999953925e-01 5.200667986853e-02 6.089999970121e-02 1.854405000000e+01
6.16161616 616 9.999999970631e-01 5.076044904817e-02 6.159999980721e-02 1.897280000000e+01
6.23232323 623 9.999999981380e-01 4.955802065462e-02 6.229999987629e-02 1.940645000000e+01
6.30303030 630 9.999999988259e-01 4.839735400623e-02 6.299999992106e-02 1.984500000000e+01
6.37373737 637 9.999999992636e-01 4.727652699568e-02 6.369999994990e-02 2.028845000000e+01
6.44444444 644 9.999999995407e-01 4.619372782783e-02 6.439999996838e-02 2.073680000000e+01
6.51515152 651 9.999999997150e-01 4.514724742919e-02 6.509999998016e-02 2.119005000000e+01
6.58585859 658 9.999999998241e-01 4.413547246698e-02 6.579999998761e-02 2.164820000000e+01
6.65656566 665 9.999999998921e-01 4.315687892141e-02 6.649999999231e-02 2.211125000000e+01
6.72727273 672 9.999999999341e-01 4.221002616136e-02 6.719999999525e-02 2.257920000000e+01
6.79797980 679 9.999999999600e-01 4.129355147815e-02 6.789999999709e-02 2.305205000000e+01
6.86868687 686 9.999999999759e-01 4.040616503710e-02 6.859999999822e-02 2.352980000000e+01
6.93939394 693 9.999999999855e-01 3.954664521032e-02 6.929999999892e-02 2.401245000000e+01
7.01010101 701 9.999999999920e-01 3.859697684811e-02 7.009999999939e-02 2.457005000000e+01
7.08080808 708 9.999999999952e-01 3.779334933460e-02 7.079999999964e-02 2.506320000000e+01
7.15151515 715 9.999999999972e-01 3.701414674178e-02 7.149999999978e-02 2.556125000000e+01
7.22222222 722 9.999999999983e-01 3.625838740247e-02 7.219999999987e-02 2.606420000000e+01
7.29292929 729 9.999999999990e-01 3.552513875458e-02 7.289999999992e-02 2.657205000000e+01
7.36363636 736 9.999999999994e-01 3.481351440180e-02 7.359999999996e-02 2.708480000000e+01
7.43434343 743 9.999999999997e-01 3.412267137911e-02 7.429999999997e-02 2.760245000000e+01
7.50505051 750 9.999999999998e-01 3.345180760685e-02 7.499999999998e-02 2.812500000000e+01
7.57575758 757 9.999999999999e-01 3.280015951860e-02 7.569999999999e-02 2.865245000000e+01
7.64646465 764 9.999999999999e-01 3.216699984914e-02 7.640000000000e-02 2.918480000000e+01
7.71717172 771 1.000000000000e+00 3.155163557037e-02 7.710000000000e-02 2.972205000000e+01
7.78787879 778 1.000000000000e+00 3.095340596374e-02 7.780000000000e-02 3.026420000000e+01
7.85858586 785 1.000000000000e+00 3.037168081898e-02 7.850000000000e-02 3.081125000000e+01
7.92929293 792 1.000000000000e+00 2.980585874992e-02 7.920000000000e-02 3.136320000000e+01
8.00000000 800 1.000000000000e+00 2.917794279740e-02 8.000000000000e-02 3.200000000000e+01


==> figures/mean-field-data/alpha_1_3.txt <==
s S q_high q_thresh v_high r0
1.00000000 100 3.814837334915e-12 0.000000000000e+00 1.742915588521e-09 6.666666666667e-01
1.07070707 107 1.881828026740e-13 0.000000000000e+00 2.617986603282e-09 7.632666666667e-01
1.14141414 114 9.899858710583e-13 0.000000000000e+00 5.660105865068e-09 8.664000000000e-01
1.21212121 121 5.916600542832e-12 0.000000000000e+00 4.061108741111e-08 9.760666666667e-01
1.28282828 128 5.284661597216e-13 0.000000000000e+00 2.123231669818e-03 1.092266666667e+00
1.35353535 135 4.793054841912e-12 0.000000000000e+00 4.521538947244e-03 1.215000000000e+00
1.42424242 142 8.480993685112e-13 0.000000000000e+00 6.648421673709e-03 1.344266666667e+00
1.49494949 149 2.557953848736e-13 0.000000000000e+00 8.550787262557e-03 1.480066666667e+00
1.56565657 156 1.056854603831e-11 0.000000000000e+00 1.026615253203e-02 1.622400000000e+00
1.63636364 163 3.482769628249e-13 0.000000000000e+00 1.182484492088e-02 1.771266666667e+00
1.70707071 170 5.790923296445e-12 0.000000000000e+00 1.325162247134e-02 1.926666666667e+00
1.77777778 177 2.626898698566e-12 0.000000000000e+00 1.456687413620e-02 2.088600000000e+00
1.84848485 184 3.906874823656e-13 0.000000000000e+00 1.578752605826e-02 2.257066666667e+00
1.91919192 191 7.657450582810e-01 6.599410844202e-01 1.692773198674e-02 2.432066666667e+00
1.98989899 198 8.602824002860e-01 5.393489878757e-01 1.799940342397e-02 2.613600000000e+00
2.06060606 206 9.057266553200e-01 4.664933404885e-01 1.915311336377e-02 2.829066666667e+00
2.13131313 213 9.303471987610e-01 4.197667713236e-01 2.010995728991e-02 3.024600000000e+00
2.20202020 220 9.476169619671e-01 3.819881826093e-01 2.102521129006e-02 3.226666666667e+00
2.27272727 227 9.602237932021e-01 3.503377196956e-01 2.190502235517e-02 3.435266666667e+00
2.34343434 234 9.696388246483e-01 3.232263913630e-01 2.275467626424e-02 3.650400000000e+00
2.41414141 241 9.767685067136e-01 2.996419449868e-01 2.357872629428e-02 3.872066666667e+00
2.48484848 248 9.822140260371e-01 2.788877058847e-01 2.438109802939e-02 4.100266666667e+00
2.55555556 255 9.863943282536e-01 2.604581073576e-01 2.516517631575e-02 4.335000000000e+00
2.62626263 262 9.896117043949e-01 2.439718966852e-01 2.593387724241e-02 4.576266666667e+00
2.69696970 269 9.920898325053e-01 2.291330895009e-01 2.668970856548e-02 4.824066666667e+00
2.76767677 276 9.939972953548e-01 2.157066190146e-01 2.743482175615e-02 5.078400000000e+00
2.83838384 283 9.954628651163e-01 2.035023615374e-01 2.817105605982e-02 5.339266666667e+00
2.90909091 290 9.965858491583e-01 1.923642232858e-01 2.889997748217e-02 5.606666666667e+00
2.97979798 297 9.974433306238e-01 1.821624335953e-01 2.962291283910e-02 5.880600000000e+00
3.05050505 305 9.981746367982e-01 1.715107017333e-01 3.044322024504e-02 6.201666666667e+00
3.12121212 312 9.986487150392e-01 1.629692998217e-01 3.115686040393e-02 6.489600000000e+00
3.19191919 319 9.990054275266e-01 1.550733430596e-01 3.186744658915e-02 6.784066666667e+00
3.26262626 326 9.992723411000e-01 1.477561857615e-01 3.257560392916e-02 7.085066666667e+00
3.33333333 333 9.994708910147e-01 1.409600422607e-01 3.328184415316e-02 7.392600000000e+00
3.40404040 340 9.996176824118e-01 1.346345298356e-01 3.398658281199e-02 7.706666666667e+00
3.47474747 347 9.997255193959e-01 1.287354989270e-01 3.469015457716e-02 8.027266666667e+00
3.54545455 354 9.998042225649e-01 1.232240845295e-01 3.539282671211e-02 8.354400000000e+00
3.61616162 361 9.998612796456e-01 1.180659299887e-01 3.609481080714e-02 8.688066666667e+00
3.68686869 368 9.999023631363e-01 1.132305466959e-01 3.679627292299e-02 9.028266666667e+00
3.75757576 375 9.999317412356e-01 1.086907819907e-01 3.749734224087e-02 9.375000000000e+00
3.82828283 382 9.999526027204e-01 1.044223740091e-01 3.819811836581e-02 9.728266666667e+00
3.89898990 389 9.999673124836e-01 1.004035769823e-01 3.889867741866e-02 1.008806666667e+01
3.96969697 396 9.999776112381e-01 9.661484404858e-02 3.959907706020e-02 1.045440000000e+01
4.04040404 404 9.999855942663e-01 9.254405395339e-02 4.039939359923e-02 1.088106666667e+01
4.11111111 411 9.999902778808e-01 8.919115925395e-02 4.109958333901e-02 1.126140000000e+01
4.18181818 418 9.999934840747e-01 8.601842379789e-02 4.179971577392e-02 1.164826666667e+01
4.25252525 425 9.999956631526e-01 8.301293435065e-02 4.249980751270e-02 1.204166666667e+01
4.32323232 432 9.999971335179e-01 8.016293924259e-02 4.319987058141e-02 1.244160000000e+01
4.39393939 439 9.999981185348e-01 7.745772225373e-02 4.389991361325e-02 1.284806666667e+01
4.46464646 446 9.999987736616e-01 7.488749258179e-02 4.459994275296e-02 1.326106666667e+01
4.53535354 453 9.999992062435e-01 7.244328853706e-02 4.529996233708e-02 1.368060000000e+01
4.60606061 460 9.999994898204e-01 7.011689298978e-02 4.599997540032e-02 1.410666666667e+01
4.67676768 467 9.999996743779e-01 6.790075892437e-02 4.669998404859e-02 1.453926666667e+01
4.74747475 474 9.999997936256e-01 6.578794371180e-02 4.739998973114e-02 1.497840000000e+01
4.81818182 481 9.999998701191e-01 6.377205092825e-02 4.809999343706e-02 1.542406666667e+01
4.88888889 488 9.999999188331e-01 6.184717872597e-02 4.879999583585e-02 1.587626666667e+01
4.95959596 495 9.999999496322e-01 6.000787391115e-02 4.949999737696e-02 1.633500000000e+01
5.03030303 503 9.999999710551e-01 5.800413259066e-02 5.029999846696e-02 1.686726666667e+01
5.10101010 510 9.999999823079e-01 5.633167114717e-02 5.099999904921e-02 1.734000000000e+01
5.17171717 517 9.999999892622e-01 5.473012777150e-02 5.169999941459e-02 1.781926666667e+01
5.24242424 524 9.999999935289e-01 5.319551746265e-02 5.239999964216e-02 1.830506666667e+01
5.31313131 531 9.999999961278e-01 5.172413429521e-02 5.309999978285e-02 1.879740000000e+01
5.38383838 538 9.999999976993e-01 5.031252800134e-02 5.379999986918e-02 1.929626666667e+01
5.45454545 545 9.999999986427e-01 4.895748284480e-02 5.449999992176e-02 1.980166666667e+01
5.52525253 552 9.999999992049e-01 4.765599852947e-02 5.519999995355e-02 2.031360000000e+01
5.59595960 559 9.999999995376e-01 4.640527291908e-02 5.589999997262e-02 2.083206666667e+01
5.66666667 566 9.999999997329e-01 4.520268637145e-02 5.659999998398e-02 2.135706666667e+01
5.73737374 573 9.999999998469e-01 4.404578751533e-02 5.729999999069e-02 2.188860000000e+01
5.80808081 580 9.999999999128e-01 4.293228031792e-02 5.799999999463e-02 2.242666666667e+01
5.87878788 587 9.999999999507e-01 4.186001230959e-02 5.869999999693e-02 2.297126666667e+01
5.94949495 594 9.999999999723e-01 4.082696384755e-02 5.939999999825e-02 2.352240000000e+01
6.02020202 602 9.999999999858e-01 3.969193328066e-02 6.019999999909e-02 2.416026666667e+01
6.09090909 609 9.999999999922e-01 3.873668607412e-02 6.089999999949e-02 2.472540000000e+01
6.16161616 616 9.999999999957e-01 3.781507122140e-02 6.159999999972e-02 2.529706666667e+01
6.23232323 623 9.999999999977e-01 3.692552385450e-02 6.229999999984e-02 2.587526666667e+01
6.30303030 630 9.999999999987e-01 3.606656962102e-02 6.299999999991e-02 2.646000000000e+01
6.37373737 637 9.999999999993e-01 3.523681842755e-02 6.369999999995e-02 2.705126666667e+01
6.44444444 644 9.999999999996e-01 3.443495868584e-02 6.439999999998e-02 2.764906666667e+01
6.51515152 651 9.999999999998e-01 3.365975201564e-02 6.509999999999e-02 2.825340000000e+01
6.58585859 658 9.999999999999e-01 3.291002836309e-02 6.579999999999e-02 2.886426666667e+01
6.65656566 665 9.999999999999e-01 3.218468149751e-02 6.650000000000e-02 2.948166666667e+01
6.72727273 672 1.000000000000e+00 3.148266485300e-02 6.720000000000e-02 3.010560000000e+01
6.79797980 679 1.000000000000e+00 3.080298768537e-02 6.790000000000e-02 3.073606666667e+01
6.86868687 686 1.000000000000e+00 3.014471151462e-02 6.860000000000e-02 3.137306666667e+01
6.93939394 693 1.000000000000e+00 2.950694683565e-02 6.930000000000e-02 3.201660000000e+01
7.01010101 701 1.000000000000e+00 2.880210887494e-02 7.010000000000e-02 3.276006666667e+01
7.08080808 708 1.000000000000e+00 2.820551190484e-02 7.080000000000e-02 3.341760000000e+01
7.15151515 715 1.000000000000e+00 2.762691689879e-02 7.150000000000e-02 3.408166666667e+01
7.22222222 722 1.000000000000e+00 2.706560708957e-02 7.220000000000e-02 3.475226666667e+01
7.29292929 729 1.000000000000e+00 2.652090114725e-02 7.290000000000e-02 3.542940000000e+01
7.36363636 736 1.000000000000e+00 2.599215109036e-02 7.360000000000e-02 3.611306666667e+01
7.43434343 743 1.000000000000e+00 2.547874033611e-02 7.430000000000e-02 3.680326666667e+01
7.50505051 750 1.000000000000e+00 2.498008188457e-02 7.500000000000e-02 3.750000000000e+01
7.57575758 757 1.000000000000e+00 2.449561662456e-02 7.570000000000e-02 3.820326666667e+01
7.64646465 764 1.000000000000e+00 2.402481175213e-02 7.640000000000e-02 3.891306666667e+01
7.71717172 771 1.000000000000e+00 2.356715929321e-02 7.710000000000e-02 3.962940000000e+01
7.78787879 778 1.000000000000e+00 2.312217472293e-02 7.780000000000e-02 4.035226666667e+01
7.85858586 785 1.000000000000e+00 2.268939567310e-02 7.850000000000e-02 4.108166666667e+01
7.92929293 792 1.000000000000e+00 2.226838072384e-02 7.920000000000e-02 4.181760000000e+01
8.00000000 800 1.000000000000e+00 2.180108583616e-02 8.000000000000e-02 4.266666666667e+01


==> figures/mean-field-data/alpha_2_3.txt <==
s S q_high q_thresh v_high r0
1.00000000 100 6.392886220397e-12 0.000000000000e+00 1.877122512983e-10 3.333333333333e-01
1.07070707 107 1.713074126997e-13 0.000000000000e+00 3.632333358539e-10 3.816333333333e-01
1.14141414 114 4.513056595101e-13 0.000000000000e+00 3.539246935524e-10 4.332000000000e-01
1.21212121 121 1.177613562220e-12 0.000000000000e+00 5.034720948149e-10 4.880333333333e-01
1.28282828 128 3.079203558798e-12 0.000000000000e+00 1.015512216895e-09 5.461333333333e-01
1.35353535 135 8.164802167698e-12 0.000000000000e+00 1.045047214765e-09 6.075000000000e-01
1.42424242 142 3.140820936665e-13 0.000000000000e+00 1.464511660121e-09 6.721333333333e-01
1.49494949 149 9.146017276862e-13 0.000000000000e+00 2.628735317955e-09 7.400333333333e-01
1.56565657 156 2.731259662880e-12 0.000000000000e+00 4.288566832056e-09 8.112000000000e-01
1.63636364 163 8.486988889445e-12 0.000000000000e+00 7.512669208254e-09 8.856333333333e-01
1.70707071 170 4.765077221691e-13 0.000000000000e+00 2.601903164945e-08 9.633333333333e-01
1.77777778 177 1.762145984685e-12 0.000000000000e+00 1.504902172647e-03 1.044300000000e+00
1.84848485 184 7.051359496302e-12 0.000000000000e+00 4.087056832550e-03 1.128533333333e+00
1.91919192 191 6.024070131616e-13 0.000000000000e+00 6.446584153723e-03 1.216033333333e+00
1.98989899 198 3.246292124004e-12 0.000000000000e+00 8.612588521940e-03 1.306800000000e+00
2.06060606 206 5.698774785401e-13 0.000000000000e+00 1.088244148844e-02 1.414533333333e+00
2.13131313 213 5.086597809623e-12 0.000000000000e+00 1.271192028632e-02 1.512300000000e+00
2.20202020 220 1.404765193058e-12 0.000000000000e+00 1.441366186288e-02 1.613333333333e+00
2.27272727 227 6.833422716568e-13 0.000000000000e+00 1.600275074850e-02 1.717633333333e+00
2.34343434 234 7.479572516900e-13 0.000000000000e+00 1.749223488275e-02 1.825200000000e+00
2.41414141 241 2.928213227449e-12 0.000000000000e+00 1.889345481861e-02 1.936033333333e+00
2.48484848 248 2.731703752090e-12 0.000000000000e+00 2.021630761926e-02 2.050133333333e+00
2.55555556 255 9.663381206337e-12 0.000000000000e+00 2.146946486517e-02 2.167500000000e+00
2.62626263 262 8.522071937023e-12 0.000000000000e+00 2.266055351164e-02 2.288133333333e+00
2.69696970 269 7.627008773042e-01 6.625145403918e-01 2.379630472305e-02 2.412033333333e+00
2.76767677 276 8.418983461020e-01 5.645726983597e-01 2.488267670466e-02 2.539200000000e+00
2.83838384 283 8.795712112094e-01 5.091629920859e-01 2.592495999694e-02 2.669633333333e+00
2.90909091 290 9.048841339184e-01 4.670556692590e-01 2.692786420546e-02 2.803333333333e+00
2.97979798 297 9.235026465693e-01 4.325258040939e-01 2.789559174362e-02 2.940300000000e+00
3.05050505 305 9.395874611608e-01 3.992683489421e-01 2.896329468732e-02 3.100833333333e+00
3.12121212 312 9.505132628845e-01 3.741461045559e-01 2.986779701753e-02 3.244800000000e+00
3.19191919 319 9.592917579971e-01 3.518977790469e-01 3.074767223763e-02 3.392033333333e+00
3.26262626 326 9.664217446976e-01 3.319826580258e-01 3.160559200399e-02 3.542533333333e+00
3.33333333 333 9.722571902767e-01 3.140079606659e-01 3.244395897908e-02 3.696300000000e+00
3.40404040 340 9.770591721586e-01 2.976765730834e-01 3.326493509899e-02 3.853333333333e+00
3.47474747 347 9.810259209932e-01 2.827567169532e-01 3.407046575706e-02 4.013633333333e+00
3.54545455 354 9.843113528381e-01 2.690631650688e-01 3.486230223508e-02 4.177200000000e+00
3.61616162 361 9.870370932318e-01 2.564449961146e-01 3.564201975625e-02 4.344033333333e+00
3.68686869 368 9.893006021182e-01 2.447772743862e-01 3.641103470624e-02 4.514133333333e+00
3.75757576 375 9.911808534130e-01 2.339551998102e-01 3.717061936687e-02 4.687500000000e+00
3.82828283 382 9.927424185946e-01 2.238898753344e-01 3.792191490460e-02 4.864133333333e+00
3.89898990 389 9.940384729336e-01 2.145051692015e-01 3.866594342680e-02 5.044033333333e+00
3.96969697 396 9.951130574506e-01 2.057353398751e-01 3.940361871184e-02 5.227200000000e+00
4.04040404 404 9.961166788222e-01 1.963925713837e-01 4.023993804453e-02 5.440533333333e+00
4.11111111 411 9.968323384315e-01 1.887568718298e-01 4.096662901000e-02 5.630700000000e+00
4.18181818 418 9.974226356491e-01 1.815788828658e-01 4.168923650560e-02 5.824133333333e+00
4.25252525 425 9.979084834327e-01 1.748202724115e-01 4.240832016137e-02 6.020833333333e+00
4.32323232 432 9.983074255926e-01 1.684469448540e-01 4.312437338485e-02 6.220800000000e+00
4.39393939 439 9.986341823148e-01 1.624284479024e-01 4.383782978193e-02 6.424033333333e+00
4.46464646 446 9.989010997578e-01 1.567374810094e-01 4.454906903975e-02 6.630533333333e+00
4.53535354 453 9.991185238904e-01 1.513494847631e-01 4.525842239669e-02 6.840300000000e+00
4.60606061 460 9.992951131255e-01 1.462422954593e-01 4.596617772527e-02 7.053333333333e+00
4.67676768 467 9.994381011681e-01 1.413958526078e-01 4.667258418973e-02 7.269633333333e+00
4.74747475 474 9.995535190860e-01 1.367919497828e-01 4.737785658634e-02 7.489200000000e+00
4.81818182 481 9.996463833444e-01 1.324140212301e-01 4.808217930147e-02 7.712033333333e+00
4.88888889 488 9.997208555397e-01 1.282469581722e-01 4.878570994063e-02 7.938133333333e+00
4.95959596 495 9.997803781961e-01 1.242769499397e-01 4.948858263142e-02 8.167500000000e+00
5.03030303 503 9.998337165140e-01 1.199649096781e-01 5.029120501458e-02 8.433633333333e+00
5.10101010 510 9.998701199167e-01 1.163758918602e-01 5.099302781793e-02 8.670000000000e+00
5.17171717 517 9.998989010529e-01 1.129475366928e-01 5.169449307044e-02 8.909633333333e+00
5.24242424 524 9.999215754878e-01 1.096701230374e-01 5.239566634872e-02 9.152533333333e+00
5.31313131 531 9.999393752709e-01 1.065346791952e-01 5.309660219080e-02 9.398700000000e+00
5.38383838 538 9.999532982359e-01 1.035329120269e-01 5.379734574899e-02 9.648133333333e+00
5.45454545 545 9.999641494488e-01 1.006571440762e-01 5.449793423583e-02 9.900833333333e+00
5.52525253 552 9.999725759359e-01 9.790025764130e-02 5.519839818143e-02 1.015680000000e+01
5.59595960 559 9.999790956711e-01 9.525564489852e-02 5.589876252024e-02 1.041603333333e+01
5.66666667 566 9.999841216766e-01 9.271716331295e-02 5.659904752470e-02 1.067853333333e+01
5.73737374 573 9.999879819752e-01 9.027909568403e-02 5.729926960334e-02 1.094430000000e+01
5.80808081 580 9.999909360393e-01 8.793611426464e-02 5.799944197676e-02 1.121333333333e+01
5.87878788 587 9.999931882897e-01 8.568324847046e-02 5.869957525011e-02 1.148563333333e+01
5.94949495 594 9.999948991259e-01 8.351585576232e-02 5.939967789251e-02 1.176120000000e+01
6.02020202 602 9.999963508861e-01 8.113794097936e-02 6.019976626167e-02 1.208013333333e+01
6.09090909 609 9.999972882723e-01 7.913944342079e-02 6.089982415200e-02 1.236270000000e+01
6.16161616 616 9.999979920772e-01 7.721368470593e-02 6.159986819586e-02 1.264853333333e+01
6.23232323 623 9.999985185466e-01 7.535712735038e-02 6.229990157531e-02 1.293763333333e+01
6.30303030 630 9.999989109023e-01 7.356645034674e-02 6.299992677460e-02 1.323000000000e+01
6.37373737 637 9.999992022230e-01 7.183853312421e-02 6.369994572480e-02 1.352563333333e+01
6.44444444 644 9.999994177225e-01 7.017044091026e-02 6.439995992050e-02 1.382453333333e+01
6.51515152 651 9.999995765420e-01 6.855941135165e-02 6.509997051347e-02 1.412670000000e+01
6.58585859 658 9.999996931540e-01 6.700284226977e-02 6.579997838752e-02 1.443213333333e+01
6.65656566 665 9.999997784566e-01 6.549828043942e-02 6.649998421790e-02 1.474083333333e+01
6.72727273 672 9.999998406239e-01 6.404341129221e-02 6.719998851839e-02 1.505280000000e+01
6.79797980 679 9.999998857617e-01 6.263604945672e-02 6.789999167818e-02 1.536803333333e+01
6.86868687 686 9.999999184127e-01 6.127413005687e-02 6.859999399089e-02 1.568653333333e+01
6.93939394 693 9.999999419430e-01 5.995570070028e-02 6.929999567708e-02 1.600830000000e+01
7.01010101 701 9.999999608222e-01 5.849981224718e-02 7.009999704660e-02 1.638003333333e+01
7.08080808 708 9.999999723382e-01 5.726848112292e-02 7.079999789232e-02 1.670880000000e+01
7.15151515 715 9.999999805403e-01 5.607515712253e-02 7.149999850149e-02 1.704083333333e+01
7.22222222 722 9.999999863603e-01 5.491828121420e-02 7.219999893858e-02 1.737613333333e+01
7.29292929 729 9.999999904745e-01 5.379637438669e-02 7.289999925099e-02 1.771470000000e+01
7.36363636 736 9.999999933721e-01 5.270803270970e-02 7.359999947343e-02 1.805653333333e+01
7.43434343 743 9.999999954051e-01 5.165192274441e-02 7.429999963120e-02 1.840163333333e+01
7.50505051 750 9.999999968262e-01 5.062677728741e-02 7.499999974267e-02 1.875000000000e+01
7.57575758 757 9.999999978159e-01 4.963139141374e-02 7.569999982112e-02 1.910163333333e+01
7.64646465 764 9.999999985024e-01 4.866461879691e-02 7.639999987612e-02 1.945653333333e+01
7.71717172 771 9.999999989769e-01 4.772536828329e-02 7.709999991453e-02 1.981470000000e+01
7.78787879 778 9.999999993037e-01 4.681260070072e-02 7.779999994126e-02 2.017613333333e+01
7.85858586 785 9.999999995278e-01 4.592532588438e-02 7.849999995978e-02 2.054083333333e+01
7.92929293 792 9.999999996810e-01 4.506259989805e-02 7.919999997256e-02 2.090880000000e+01
8.00000000 800 9.999999997971e-01 4.410553413982e-02 7.999999998236e-02 2.133333333333e+01


==> figures/mean-field-data/s_over_sqrt_n.txt <==
s s_over_sqrt_n
1.00000000 1.000000000000e-02
1.07070707 1.070707070707e-02
1.14141414 1.141414141414e-02
1.21212121 1.212121212121e-02
1.28282828 1.282828282828e-02
1.35353535 1.353535353535e-02
1.42424242 1.424242424242e-02
1.49494949 1.494949494949e-02
1.56565657 1.565656565657e-02
1.63636364 1.636363636364e-02
1.70707071 1.707070707071e-02
1.77777778 1.777777777778e-02
1.84848485 1.848484848485e-02
1.91919192 1.919191919192e-02
1.98989899 1.989898989899e-02
2.06060606 2.060606060606e-02
2.13131313 2.131313131313e-02
2.20202020 2.202020202020e-02
2.27272727 2.272727272727e-02
2.34343434 2.343434343434e-02
2.41414141 2.414141414141e-02
2.48484848 2.484848484848e-02
2.55555556 2.555555555556e-02
2.62626263 2.626262626263e-02
2.69696970 2.696969696970e-02
2.76767677 2.767676767677e-02
2.83838384 2.838383838384e-02
2.90909091 2.909090909091e-02
2.97979798 2.979797979798e-02
3.05050505 3.050505050505e-02
3.12121212 3.121212121212e-02
3.19191919 3.191919191919e-02
3.26262626 3.262626262626e-02
3.33333333 3.333333333333e-02
3.40404040 3.404040404040e-02
3.47474747 3.474747474747e-02
3.54545455 3.545454545455e-02
3.61616162 3.616161616162e-02
3.68686869 3.686868686869e-02
3.75757576 3.757575757576e-02
3.82828283 3.828282828283e-02
3.89898990 3.898989898990e-02
3.96969697 3.969696969697e-02
4.04040404 4.040404040404e-02
4.11111111 4.111111111111e-02
4.18181818 4.181818181818e-02
4.25252525 4.252525252525e-02
4.32323232 4.323232323232e-02
4.39393939 4.393939393939e-02
4.46464646 4.464646464646e-02
4.53535354 4.535353535354e-02
4.60606061 4.606060606061e-02
4.67676768 4.676767676768e-02
4.74747475 4.747474747475e-02
4.81818182 4.818181818182e-02
4.88888889 4.888888888889e-02
4.95959596 4.959595959596e-02
5.03030303 5.030303030303e-02
5.10101010 5.101010101010e-02
5.17171717 5.171717171717e-02
5.24242424 5.242424242424e-02
5.31313131 5.313131313131e-02
5.38383838 5.383838383838e-02
5.45454545 5.454545454545e-02
5.52525253 5.525252525253e-02
5.59595960 5.595959595960e-02
5.66666667 5.666666666667e-02
5.73737374 5.737373737374e-02
5.80808081 5.808080808081e-02
5.87878788 5.878787878788e-02
5.94949495 5.949494949495e-02
6.02020202 6.020202020202e-02
6.09090909 6.090909090909e-02
6.16161616 6.161616161616e-02
6.23232323 6.232323232323e-02
6.30303030 6.303030303030e-02
6.37373737 6.373737373737e-02
6.44444444 6.444444444444e-02
6.51515152 6.515151515152e-02
6.58585859 6.585858585859e-02
6.65656566 6.656565656566e-02
6.72727273 6.727272727273e-02
6.79797980 6.797979797980e-02
6.86868687 6.868686868687e-02
6.93939394 6.939393939394e-02
7.01010101 7.010101010101e-02
7.08080808 7.080808080808e-02
7.15151515 7.151515151515e-02
7.22222222 7.222222222222e-02
7.29292929 7.292929292929e-02
7.36363636 7.363636363636e-02
7.43434343 7.434343434343e-02
7.50505051 7.505050505051e-02
7.57575758 7.575757575758e-02
7.64646465 7.646464646465e-02
7.71717172 7.717171717172e-02
7.78787879 7.787878787879e-02
7.85858586 7.858585858586e-02
7.92929293 7.929292929293e-02
8.00000000 8.000000000000e-02


==> large_experiments/data/bootstrap.txt <==
round appearances
0.0 0.0
0.5 0.0
1.0 0.0
1.5 2.7
2.0 18.64
2.5 42.6
3.0 111.12
3.5 192.86
4.0 303.02
4.5 353.5
5.0 392.46
5.5 397.02
6.0 403.0
6.5 402.6
7.0 399.78
7.5 399.76
8.0 396.1
8.5 395.22
9.0 397.68
9.5 399.26
10.0 400.16
10.5 400.84
11.0 399.32
11.5 402.94
12.0 402.36
12.5 399.56
13.0 399.52
13.5 399.8
14.0 396.86
14.5 399.78
15.0 399.52
15.5 400.96
16.0 400.5
16.5 396.44
17.0 398.78
17.5 403.48
18.0 402.54
18.5 398.5
19.0 396.86
19.5 399.64
20.0 401.6
20.5 397.96
21.0 394.88
21.5 401.34
22.0 403.42
22.5 399.7
23.0 396.38
23.5 397.48
24.0 400.62
24.5 400.54
25.0 398.34
25.5 403.68
26.0 405.64


==> large_experiments/data/churn_10.txt <==
time success_rate
0.0 1.0
1.0 0.9994263333333334
2.0 0.9994741666666668
3.0 0.9995349166666667
4.0 0.9992865000000001
5.0 0.9991642500000001
6.0 0.9993614166666666
7.0 0.9994464166666667
8.0 0.9992874166666667
9.0 0.9994519166666667
10.0 0.9993701666666667
11.0 0.9994595000000001
12.0 0.99935975
13.0 0.9994190833333333
14.0 0.9994727499999999
15.0 0.9994751666666666
16.0 0.99934675
17.0 0.9993774166666666
18.0 0.9994370833333334
19.0 0.9993709166666666
20.0 0.9993915833333333
21.0 0.9996350833333333
22.0 0.9996801666666667
23.0 0.9994200833333333
24.0 0.9994926666666667
25.0 0.9994758333333333
26.0 0.9998180833333333
27.0 0.9996809166666667
28.0 0.9993487499999999
29.0 0.9993116666666667
30.0 0.9993518333333333
31.0 0.9997040833333334
32.0 0.9995366666666667
33.0 0.9995540833333333
34.0 0.9996400833333334
35.0 0.9996439166666667
36.0 0.9993855833333334
37.0 0.9994818333333333
38.0 0.9993865
39.0 0.9993731666666666
40.0 0.99947525
41.0 0.9994347499999999
42.0 0.9996238333333333
43.0 0.9994139999999999
44.0 0.9994708333333334
45.0 0.9994743333333332
46.0 0.9994781666666667
47.0 0.9995524166666666
48.0 0.9991460833333333
49.0 0.99940425
50.0 0.9995879166666667
51.0 0.9995795833333333


==> large_experiments/data/churn_100.txt <==
time success_rate
0.0 1.0
1.0 0.9939413333333333
2.0 0.9933664999999999
3.0 0.9936246666666667
4.0 0.9932424166666666
5.0 0.9942967500000001
6.0 0.9940673333333333
7.0 0.9938735833333333
8.0 0.9936518333333333
9.0 0.9942824166666666
10.0 0.9942494166666668
11.0 0.9940355
12.0 0.9950250833333333
13.0 0.9939864166666667
14.0 0.9942346666666667
15.0 0.9946600833333333
16.0 0.9942293333333333
17.0 0.9947300833333333
18.0 0.9944983333333334
19.0 0.9945387499999999
20.0 0.9939679166666666
21.0 0.9945000833333334
22.0 0.9944276666666667
23.0 0.9939931666666667
24.0 0.9944134166666667
25.0 0.99427625
26.0 0.9944891666666668
27.0 0.9945888333333333
28.0 0.9941028333333334
29.0 0.9949586666666667
30.0 0.9950695833333333
31.0 0.9946199166666667
32.0 0.9946120833333333
33.0 0.9944750833333332
34.0 0.9955019166666667
35.0 0.9944559166666668
36.0 0.9946065000000001
37.0 0.9950263333333332
38.0 0.9946760833333332
39.0 0.9947475
40.0 0.99385275
41.0 0.9957740833333334
42.0 0.9944706666666666
43.0 0.9941283333333333
44.0 0.9947998333333333
45.0 0.9943536666666667
46.0 0.9944285
47.0 0.9944011666666667
48.0 0.9942791666666667
49.0 0.9943171666666667
50.0 0.9945145000000001
51.0 0.9943398333333334


==> large_experiments/data/churn_50.txt <==
time success_rate
0.0 1.0
1.0 0.9970111666666667
2.0 0.9969945
3.0 0.9969341666666667
4.0 0.9969222499999999
5.0 0.9969075833333333
6.0 0.9963604166666666
7.0 0.9966035833333334
8.0 0.9974358333333333
9.0 0.9969914166666666
10.0 0.9973396666666666
11.0 0.9972438333333334
12.0 0.9972319166666667
13.0 0.99757225
14.0 0.9970994166666666
15.0 0.9971498333333333
16.0 0.9970665
17.0 0.9975384166666666
18.0 0.9978451666666667
19.0 0.9974845
20.0 0.99713525
21.0 0.996646
22.0 0.9972441666666668
23.0 0.99724725
24.0 0.9977628333333334
25.0 0.9970881666666666
26.0 0.9967799999999999
27.0 0.9970929166666668
28.0 0.9973481666666667
29.0 0.9968784166666667
30.0 0.9975218333333333
31.0 0.9977155833333334
32.0 0.9974800833333334
33.0 0.9972562500000001
34.0 0.9972650000000001
35.0 0.9971440833333333
36.0 0.9973835000000001
37.0 0.99705025
38.0 0.9970940833333333
39.0 0.9973505833333333
40.0 0.9974875833333333
41.0 0.9972759166666667
42.0 0.9972130833333334
43.0 0.99721225
44.0 0.9974171666666667
45.0 0.9968904166666667
46.0 0.9971791666666667
47.0 0.997151
48.0 0.9976598333333332
49.0 0.9968880833333333
50.0 0.997385
51.0 0.9972039166666667


==> large_experiments/data/filtering_adversary.txt <==
alpha representation
0.0 0.0
0.1 0.10002255555555557
0.2 0.20024890625
0.3 0.30060600000000004
0.4 0.4009365
0.5 0.5012857000000001
0.6 0.6021968125
0.7 0.7038386666666666
0.8 0.8114885
0.9 1.0
1.0 1.0


==> large_experiments/data/filtering_honest.txt <==
alpha representation
0.0 1.0
0.1 0.8999774444444444
0.2 0.79975109375
0.3 0.699394
0.4 0.5990635
0.5 0.49871429999999994
0.6 0.3978031875
0.7 0.2961613333333334
0.8 0.18851150000000005
0.9 0.0
1.0 0.0


==> large_experiments/data/slashing_rs1.txt <==
time cdf
8.217592592592592e-07 0.0
1.1226851851851851e-06 0.0035714285714285713
1.5046296296296296e-06 0.007142857142857143
1.6087962962962962e-06 0.010714285714285714
1.7361111111111112e-06 0.014285714285714285
1.7592592592592592e-06 0.017857142857142856
1.921296296296296e-06 0.02142857142857143
1.9328703703703703e-06 0.025
2.1064814814814816e-06 0.02857142857142857
2.152777777777778e-06 0.03214285714285714
2.1875e-06 0.03571428571428571
2.3148148148148148e-06 0.039285714285714285
2.361111111111111e-06 0.04285714285714286
2.4074074074074075e-06 0.04642857142857143
2.5925925925925925e-06 0.05
2.6273148148148148e-06 0.05357142857142857
2.7314814814814816e-06 0.05714285714285714
2.7546296296296297e-06 0.060714285714285714
2.8240740740740743e-06 0.06428571428571428
2.8240740740740743e-06 0.06785714285714285
0.00019052083333333334 0.07142857142857142
0.0003861226851851852 0.075
0.0005360416666666667 0.07857142857142857
0.0007499074074074074 0.08214285714285714
0.0010589930555555556 0.08571428571428572
0.0011612847222222222 0.08928571428571429
0.0016975115740740742 0.09285714285714286
0.0017210185185185184 0.09642857142857143
0.0019387152777777777 0.1
0.0024566666666666665 0.10357142857142858
0.0030422800925925925 0.10714285714285714
0.003427916666666667 0.11071428571428571
0.0036936921296296297 0.11428571428571428
0.004077152777777778 0.11785714285714285
0.0041118287037037035 0.12142857142857143
0.0048968171296296294 0.125
0.005488645833333333 0.12857142857142856
0.005837303240740741 0.13214285714285715
0.0063428935185185185 0.1357142857142857
0.006793842592592593 0.1392857142857143
0.007561354166666667 0.14285714285714285
0.007879907407407407 0.14642857142857144
0.007982384259259259 0.15
0.008009479166666666 0.15357142857142858
0.00811894675925926 0.15714285714285714
0.008510266203703704 0.16071428571428573
0.008522986111111111 0.16428571428571428
0.008544837962962962 0.16785714285714284
0.008746412037037037 0.17142857142857143
0.01031201388888889 0.175
0.010368391203703704 0.17857142857142858
0.010604074074074075 0.18214285714285713
0.010962222222222222 0.18571428571428572
0.012166481481481481 0.18928571428571428
0.012287314814814815 0.19285714285714287
0.012603356481481481 0.19642857142857142
0.012988032407407408 0.2
0.013347465277777778 0.20357142857142857
0.013951481481481481 0.20714285714285716
0.014114664351851852 0.21071428571428572
0.014156030092592593 0.21428571428571427
0.01455167824074074 0.21785714285714286
0.0148840625 0.22142857142857142
0.015006909722222222 0.225
0.015802627314814816 0.22857142857142856
0.016238032407407406 0.23214285714285715
0.01673465277777778 0.2357142857142857
0.016735092592592593 0.2392857142857143
0.01805673611111111 0.24285714285714285
0.01854361111111111 0.24642857142857144
0.018878877314814815 0.25
0.01893712962962963 0.25357142857142856
0.019007164351851853 0.2571428571428571
0.019406400462962964 0.26071428571428573
0.019563321759259258 0.2642857142857143
0.01971783564814815 0.26785714285714285
0.01996412037037037 0.2714285714285714
0.02062388888888889 0.275
0.020682800925925927 0.2785714285714286
0.02096511574074074 0.28214285714285714
0.021026481481481483 0.2857142857142857
0.021395659722222224 0.2892857142857143
0.021466516203703705 0.29285714285714287
0.02160650462962963 0.29642857142857143
0.022073252314814815 0.3
0.022103969907407407 0.30357142857142855
0.022597974537037036 0.30714285714285716
0.022668171296296297 0.3107142857142857
0.023665752314814815 0.3142857142857143
0.023681145833333334 0.31785714285714284
0.02407710648148148 0.32142857142857145
0.024119502314814814 0.325
0.024403449074074074 0.32857142857142857
0.025910949074074072 0.33214285714285713
0.026132592592592593 0.3357142857142857
0.026395752314814815 0.3392857142857143
0.02748644675925926 0.34285714285714286
0.028843854166666665 0.3464285714285714
0.02925298611111111 0.35
0.029361689814814816 0.3535714285714286
0.029975636574074073 0.35714285714285715
0.030106122685185185 0.3607142857142857
0.03098457175925926 0.36428571428571427
0.03186962962962963 0.3678571428571429
0.03208311342592592 0.37142857142857144
0.03240819444444445 0.375
0.03251449074074074 0.37857142857142856
0.03344206018518518 0.3821428571428571
0.033659780092592594 0.38571428571428573
0.03456188657407407 0.3892857142857143
0.03476208333333333 0.39285714285714285
0.037013275462962965 0.3964285714285714
0.03725899305555556 0.4
0.03754690972222222 0.4035714285714286
0.037605486111111114 0.40714285714285714
0.037741631944444444 0.4107142857142857
0.0378003125 0.4142857142857143
0.038289363425925926 0.41785714285714287
0.039177662037037035 0.42142857142857143
0.04114096064814815 0.425
0.04137295138888889 0.42857142857142855
0.04143042824074074 0.43214285714285716
0.041767152777777775 0.4357142857142857
0.042397523148148146 0.4392857142857143
0.04350459490740741 0.44285714285714284
0.04364480324074074 0.44642857142857145
0.04376077546296296 0.45
0.04613271990740741 0.45357142857142857
0.04686447916666667 0.45714285714285713
0.04708809027777778 0.4607142857142857
0.047165543981481484 0.4642857142857143
0.047506377314814816 0.46785714285714286
0.04826325231481481 0.4714285714285714
0.04899951388888889 0.475
0.04932140046296296 0.4785714285714286
0.04974398148148148 0.48214285714285715
0.05151641203703704 0.4857142857142857
0.05171612268518518 0.48928571428571427
0.053433009259259256 0.4928571428571429
0.05614565972222222 0.49642857142857144
0.05629854166666667 0.5
0.05640678240740741 0.5035714285714286
0.05753799768518519 0.5071428571428571
0.057819756944444446 0.5107142857142857
0.059144444444444444 0.5142857142857142
0.05933962962962963 0.5178571428571429
0.060912094907407406 0.5214285714285715
0.061219722222222224 0.525
0.062128645833333336 0.5285714285714286
0.06281135416666667 0.5321428571428571
0.06287743055555556 0.5357142857142857
0.06353671296296297 0.5392857142857143
0.06388224537037036 0.5428571428571428
0.06439532407407407 0.5464285714285714
0.06501576388888888 0.55
0.06569193287037037 0.5535714285714286
0.0671462962962963 0.5571428571428572
0.06764604166666667 0.5607142857142857
0.06793320601851852 0.5642857142857143
0.06829834490740741 0.5678571428571428
0.07107967592592593 0.5714285714285714
0.0713071875 0.575
0.07170166666666666 0.5785714285714286
0.07193875 0.5821428571428572
0.07247524305555555 0.5857142857142857
0.07583224537037037 0.5892857142857143
0.07836592592592592 0.5928571428571429
0.07861275462962963 0.5964285714285714
0.07921422453703704 0.6
0.08077806712962964 0.6035714285714285
0.08090988425925925 0.6071428571428571
0.08314621527777778 0.6107142857142858
0.08342741898148148 0.6142857142857143
0.08351668981481482 0.6178571428571429
0.08418188657407408 0.6214285714285714
0.08486280092592592 0.625
0.08491385416666666 0.6285714285714286
0.08729391203703704 0.6321428571428571
0.0875512037037037 0.6357142857142857
0.08831109953703704 0.6392857142857142
0.0884325 0.6428571428571429
0.09049689814814815 0.6464285714285715
0.09105722222222222 0.65
0.09159086805555555 0.6535714285714286
0.09253615740740741 0.6571428571428571
0.09359369212962963 0.6607142857142857
0.09575444444444445 0.6642857142857143
0.09742900462962963 0.6678571428571428
0.09879077546296296 0.6714285714285714
0.10012243055555556 0.675
0.10023081018518519 0.6785714285714286
0.1015159375 0.6821428571428572
0.10336064814814815 0.6857142857142857
0.10482075231481482 0.6892857142857143
0.11037697916666667 0.6928571428571428
0.1123896412037037 0.6964285714285714
0.1132590162037037 0.7
0.11360842592592593 0.7035714285714286
0.11448116898148149 0.7071428571428572
0.11674107638888889 0.7107142857142857
0.11933261574074074 0.7142857142857143
0.12161253472222222 0.7178571428571429
0.12326950231481482 0.7214285714285714
0.12643108796296296 0.725
0.12682560185185185 0.7285714285714285
0.12823346064814814 0.7321428571428571
0.13048782407407408 0.7357142857142858
0.13323947916666667 0.7392857142857143
0.13382837962962962 0.7428571428571429
0.13441885416666666 0.7464285714285714
0.13510083333333334 0.75
0.1358067361111111 0.7535714285714286
0.136815625 0.7571428571428571
0.13745765046296296 0.7607142857142857
0.14100100694444445 0.7642857142857142
0.14266627314814814 0.7678571428571429
0.14558126157407408 0.7714285714285715
0.1475555902777778 0.775
0.14904559027777778 0.7785714285714286
0.14994804398148148 0.7821428571428571
0.1600273611111111 0.7857142857142857
0.1623895023148148 0.7892857142857143
0.16505778935185186 0.7928571428571428
0.16712895833333333 0.7964285714285714
0.17147530092592592 0.8
0.17369377314814816 0.8035714285714286
0.1754226851851852 0.8071428571428572
0.17622223379629628 0.8107142857142857
0.18086332175925926 0.8142857142857143
0.18569221064814814 0.8178571428571428
0.18750765046296297 0.8214285714285714
0.18769488425925926 0.825
0.18918877314814814 0.8285714285714286
0.19397694444444444 0.8321428571428572
0.19456143518518518 0.8357142857142857
0.1972340162037037 0.8392857142857143
0.19910613425925927 0.8428571428571429
0.19983196759259259 0.8464285714285714
0.20163685185185184 0.85
0.2021513425925926 0.8535714285714285
0.2053990162037037 0.8571428571428571
0.20611612268518517 0.8607142857142858
0.22066546296296297 0.8642857142857143
0.22648125 0.8678571428571429
0.2384681597222222 0.8714285714285714
0.24049001157407407 0.875
0.24463425925925925 0.8785714285714286
0.2461070486111111 0.8821428571428571
0.25035554398148147 0.8857142857142857
0.26249255787037035 0.8892857142857142
0.2724374189814815 0.8928571428571429
0.2727450810185185 0.8964285714285715
0.27461841435185186 0.9
0.28022576388888887 0.9035714285714286
0.2825020023148148 0.9071428571428571
0.28482856481481483 0.9107142857142857
0.2891738425925926 0.9142857142857143
0.30085244212962964 0.9178571428571428
0.323056875 0.9214285714285714
0.3235058912037037 0.925
0.32468849537037037 0.9285714285714286
0.32813600694444445 0.9321428571428572
0.33801033564814814 0.9357142857142857
0.3390181712962963 0.9392857142857143
0.35554248842592595 0.9428571428571428
0.3747789699074074 0.9464285714285714
0.3785729861111111 0.95
0.408134224537037 0.9535714285714286
0.42293488425925924 0.9571428571428572
0.4356410763888889 0.9607142857142857
0.441472337962963 0.9642857142857143
0.4499592939814815 0.9678571428571429
0.4697862037037037 0.9714285714285714
0.5239959953703703 0.975
0.5616646064814815 0.9785714285714285
0.5632620833333334 0.9821428571428571
0.5686150231481482 0.9857142857142858
0.6913957175925926 0.9892857142857143
0.7343847337962963 0.9928571428571429
0.9704585879629629 0.9964285714285714


==> large_experiments/data/slashing_rs2.txt <==
time cdf
3.125e-07 0.0
6.36574074074074e-07 0.003703703703703704
6.944444444444445e-07 0.007407407407407408
7.291666666666666e-07 0.011111111111111112
7.523148148148148e-07 0.014814814814814815
7.523148148148148e-07 0.018518518518518517
8.564814814814815e-07 0.022222222222222223
8.912037037037037e-07 0.025925925925925925
9.490740740740741e-07 0.02962962962962963
1.0185185185185185e-06 0.03333333333333333
1.0300925925925926e-06 0.037037037037037035
1.0532407407407408e-06 0.040740740740740744
1.1226851851851851e-06 0.044444444444444446
1.1342592592592592e-06 0.04814814814814815
1.2152777777777778e-06 0.05185185185185185
1.226851851851852e-06 0.05555555555555555
1.25e-06 0.05925925925925926
1.261574074074074e-06 0.06296296296296296
1.273148148148148e-06 0.06666666666666667
1.3078703703703703e-06 0.07037037037037037
1.3194444444444444e-06 0.07407407407407407
1.3194444444444444e-06 0.07777777777777778
1.388888888888889e-06 0.08148148148148149
1.4120370370370371e-06 0.08518518518518518
1.435185185185185e-06 0.08888888888888889
1.435185185185185e-06 0.09259259259259259
1.435185185185185e-06 0.0962962962962963
1.435185185185185e-06 0.1
1.4467592592592592e-06 0.1037037037037037
1.4699074074074074e-06 0.10740740740740741
1.4930555555555555e-06 0.1111111111111111
1.5277777777777778e-06 0.11481481481481481
1.6550925925925926e-06 0.11851851851851852
1.6782407407407408e-06 0.12222222222222222
1.6782407407407408e-06 0.1259259259259259
1.6898148148148148e-06 0.12962962962962962
1.7361111111111112e-06 0.13333333333333333
1.7476851851851853e-06 0.13703703703703704
1.7476851851851853e-06 0.14074074074074075
1.8055555555555555e-06 0.14444444444444443
1.8055555555555555e-06 0.14814814814814814
1.8055555555555555e-06 0.15185185185185185
1.8171296296296296e-06 0.15555555555555556
1.8518518518518519e-06 0.15925925925925927
1.863425925925926e-06 0.16296296296296298
1.8981481481481482e-06 0.16666666666666666
1.8981481481481482e-06 0.17037037037037037
1.9560185185185185e-06 0.17407407407407408
1.9791666666666666e-06 0.17777777777777778
1.9907407407407407e-06 0.1814814814814815
1.9907407407407407e-06 0.18518518518518517
2.002314814814815e-06 0.18888888888888888
2.025462962962963e-06 0.1925925925925926
2.0833333333333334e-06 0.1962962962962963
2.1296296296296298e-06 0.2
2.164351851851852e-06 0.2037037037037037
2.199074074074074e-06 0.2074074074074074
2.210648148148148e-06 0.2111111111111111
2.210648148148148e-06 0.21481481481481482
2.233796296296296e-06 0.21851851851851853
2.233796296296296e-06 0.2222222222222222
2.2453703703703703e-06 0.22592592592592592
2.2916666666666666e-06 0.22962962962962963
2.3148148148148148e-06 0.23333333333333334
2.326388888888889e-06 0.23703703703703705
2.326388888888889e-06 0.24074074074074073
2.326388888888889e-06 0.24444444444444444
2.4074074074074075e-06 0.24814814814814815
2.4189814814814816e-06 0.2518518518518518
2.4421296296296298e-06 0.25555555555555554
2.453703703703704e-06 0.25925925925925924
2.465277777777778e-06 0.26296296296296295
2.488425925925926e-06 0.26666666666666666
2.546296296296296e-06 0.27037037037037037
2.546296296296296e-06 0.2740740740740741
2.5578703703703702e-06 0.2777777777777778
2.5694444444444443e-06 0.2814814814814815
2.5810185185185184e-06 0.2851851851851852
2.5925925925925925e-06 0.28888888888888886
2.6041666666666666e-06 0.29259259259259257
2.6041666666666666e-06 0.2962962962962963
2.662037037037037e-06 0.3
2.673611111111111e-06 0.3037037037037037
2.673611111111111e-06 0.3074074074074074
2.685185185185185e-06 0.3111111111111111
2.7083333333333334e-06 0.3148148148148148
2.7314814814814816e-06 0.31851851851851853
2.7430555555555556e-06 0.32222222222222224
2.789351851851852e-06 0.32592592592592595
2.8240740740740743e-06 0.3296296296296296
2.8240740740740743e-06 0.3333333333333333
2.858796296296296e-06 0.337037037037037
0.0005019444444444444 0.34074074074074073
0.0008987731481481481 0.34444444444444444
0.0009453240740740741 0.34814814814814815
0.001686111111111111 0.35185185185185186
0.0017709027777777777 0.35555555555555557
0.002035891203703704 0.3592592592592593
0.002425601851851852 0.362962962962963
0.002840150462962963 0.36666666666666664
0.0028478125 0.37037037037037035
0.002980787037037037 0.37407407407407406
0.003329351851851852 0.37777777777777777
0.003767650462962963 0.3814814814814815
0.004469467592592593 0.3851851851851852
0.0047692592592592595 0.3888888888888889
0.004780104166666667 0.3925925925925926
0.005874513888888889 0.3962962962962963
0.006092824074074074 0.4
0.006242152777777778 0.40370370370370373
0.00700724537037037 0.4074074074074074
0.008630543981481482 0.4111111111111111
0.008753680555555556 0.4148148148148148
0.00887449074074074 0.4185185185185185
0.009090694444444445 0.4222222222222222
0.009635335648148148 0.42592592592592593
0.009645706018518519 0.42962962962962964
0.009660405092592592 0.43333333333333335
0.009994108796296296 0.43703703703703706
0.011100879629629629 0.44074074074074077
0.011106585648148148 0.4444444444444444
0.011275104166666666 0.44814814814814813
0.011709224537037037 0.45185185185185184
0.01181375 0.45555555555555555
0.011998495370370371 0.45925925925925926
0.012239328703703704 0.46296296296296297
0.013620439814814814 0.4666666666666667
0.013673761574074074 0.4703703703703704
0.014785266203703703 0.4740740740740741
0.015057581018518519 0.4777777777777778
0.015157881944444444 0.48148148148148145
0.016762233796296298 0.48518518518518516
0.016771099537037037 0.4888888888888889
0.01703997685185185 0.4925925925925926
0.018840451388888887 0.4962962962962963
0.01902712962962963 0.5
0.02050704861111111 0.5037037037037037
0.022648506944444445 0.5074074074074074
0.022783194444444443 0.5111111111111111
0.02343615740740741 0.5148148148148148
0.023684166666666666 0.5185185185185185
0.023718587962962962 0.5222222222222223
0.023878877314814816 0.5259259259259259
0.02493050925925926 0.5296296296296297
0.025039641203703705 0.5333333333333333
0.025386759259259258 0.5370370370370371
0.025511458333333334 0.5407407407407407
0.02554201388888889 0.5444444444444444
0.026834618055555554 0.5481481481481482
0.027041493055555556 0.5518518518518518
0.027261770833333334 0.5555555555555556
0.028406180555555556 0.5592592592592592
0.028426041666666665 0.562962962962963
0.029736689814814816 0.5666666666666667
0.02991181712962963 0.5703703703703704
0.030627210648148148 0.5740740740740741
0.03073974537037037 0.5777777777777777
0.03160152777777778 0.5814814814814815
0.03160363425925926 0.5851851851851851
0.0316640625 0.5888888888888889
0.03212206018518519 0.5925925925925926
0.03336236111111111 0.5962962962962963
0.033598449074074076 0.6
0.03378693287037037 0.6037037037037037
0.033885405092592594 0.6074074074074074
0.03392425925925926 0.6111111111111112
0.03420037037037037 0.6148148148148148
0.03426315972222222 0.6185185185185185
0.03444847222222222 0.6222222222222222
0.034509212962962964 0.6259259259259259
0.03487672453703704 0.6296296296296297
0.035231238425925925 0.6333333333333333
0.03539001157407407 0.6370370370370371
0.03571362268518519 0.6407407407407407
0.03585417824074074 0.6444444444444445
0.03625125 0.6481481481481481
0.03636074074074074 0.6518518518518519
0.03698 0.6555555555555556
0.037925462962962966 0.6592592592592592
0.03853576388888889 0.662962962962963
0.03883546296296296 0.6666666666666666
0.03942743055555555 0.6703703703703704
0.039992175925925924 0.674074074074074
0.040376747685185184 0.6777777777777778
0.04188796296296296 0.6814814814814815
0.04194230324074074 0.6851851851851852
0.04397613425925926 0.6888888888888889
0.044392916666666664 0.6925925925925925
0.04593857638888889 0.6962962962962963
0.04732121527777778 0.7
0.048721458333333335 0.7037037037037037
0.04887505787037037 0.7074074074074074
0.050204270833333335 0.7111111111111111
0.051191481481481484 0.7148148148148148
0.05140314814814815 0.7185185185185186
0.05155831018518518 0.7222222222222222
0.05241236111111111 0.725925925925926
0.053106481481481484 0.7296296296296296
0.05391150462962963 0.7333333333333333
0.05488747685185185 0.737037037037037
0.05499122685185185 0.7407407407407407
0.055532164351851855 0.7444444444444445
0.05573699074074074 0.7481481481481481
0.05636230324074074 0.7518518518518519
0.05676457175925926 0.7555555555555555
0.05734430555555556 0.7592592592592593
0.059950243055555553 0.762962962962963
0.06093113425925926 0.7666666666666667
0.06185391203703704 0.7703703703703704
0.06192378472222222 0.774074074074074
0.06476697916666667 0.7777777777777778
0.06481590277777778 0.7814814814814814
0.0649374074074074 0.7851851851851852
0.06547824074074074 0.7888888888888889
0.0686571875 0.7925925925925926
0.06930971064814814 0.7962962962962963
0.07124033564814815 0.8
0.07248186342592593 0.8037037037037037
0.0735208449074074 0.8074074074074075
0.07634546296296296 0.8111111111111111
0.07702747685185185 0.8148148148148148
0.0774474537037037 0.8185185185185185
0.07941746527777778 0.8222222222222222
0.07994693287037037 0.825925925925926
0.0841097337962963 0.8296296296296296
0.08486543981481481 0.8333333333333334
0.08763310185185186 0.837037037037037
0.08943149305555556 0.8407407407407408
0.09121032407407408 0.8444444444444444
0.09559148148148149 0.8481481481481481
0.09924274305555555 0.8518518518518519
0.10234170138888889 0.8555555555555555
0.1050358912037037 0.8592592592592593
0.10506730324074075 0.8629629629629629
0.1064889236111111 0.8666666666666667
0.10772384259259259 0.8703703703703703
0.10953061342592593 0.8740740740740741
0.11208826388888889 0.8777777777777778
0.11480667824074074 0.8814814814814815
0.11499387731481482 0.8851851851851852
0.11645038194444444 0.8888888888888888
0.11670965277777778 0.8925925925925926
0.12074822916666667 0.8962962962962963
0.1210153125 0.9
0.12145721064814814 0.9037037037037037
0.1216818287037037 0.9074074074074074
0.1226488425925926 0.9111111111111111
0.12490930555555556 0.9148148148148149
0.12540608796296296 0.9185185185185185
0.12893585648148148 0.9222222222222223
0.12920686342592594 0.9259259259259259
0.12922561342592592 0.9296296296296296
0.13152715277777777 0.9333333333333333
0.13304236111111112 0.937037037037037
0.13357321759259258 0.9407407407407408
0.13535578703703705 0.9444444444444444
0.1541218287037037 0.9481481481481482
0.16173686342592591 0.9518518518518518
0.17051559027777777 0.9555555555555556
0.17361565972222223 0.9592592592592593
0.17796800925925926 0.9629629629629629
0.1801571412037037 0.9666666666666667
0.20251383101851853 0.9703703703703703
0.2642833217592593 0.9740740740740741
0.30127327546296295 0.9777777777777777
0.3171311574074074 0.9814814814814815
0.38987335648148147 0.9851851851851852
0.4549878125 0.9888888888888889
0.5451409143518519 0.9925925925925926
0.6717579976851852 0.9962962962962963


==> large_experiments/data/slashing_rs4.txt <==
time cdf
2.7777777777777776e-07 0.0
3.2407407407407406e-07 0.003703703703703704
3.3564814814814815e-07 0.007407407407407408
3.7037037037037036e-07 0.011111111111111112
4.1666666666666667e-07 0.014814814814814815
4.2824074074074075e-07 0.018518518518518517
4.513888888888889e-07 0.022222222222222223
4.513888888888889e-07 0.025925925925925925
4.7453703703703706e-07 0.02962962962962963
5.208333333333334e-07 0.03333333333333333
5.439814814814814e-07 0.037037037037037035
5.439814814814814e-07 0.040740740740740744
5.787037037037037e-07 0.044444444444444446
5.902777777777778e-07 0.04814814814814815
6.13425925925926e-07 0.05185185185185185
6.36574074074074e-07 0.05555555555555555
6.481481481481481e-07 0.05925925925925926
6.712962962962963e-07 0.06296296296296296
6.712962962962963e-07 0.06666666666666667
6.828703703703704e-07 0.07037037037037037
6.828703703703704e-07 0.07407407407407407
6.944444444444445e-07 0.07777777777777778
6.944444444444445e-07 0.08148148148148149
7.060185185185186e-07 0.08518518518518518
7.060185185185186e-07 0.08888888888888889
7.060185185185186e-07 0.09259259259259259
7.175925925925925e-07 0.0962962962962963
7.523148148148148e-07 0.1
7.638888888888889e-07 0.1037037037037037
7.870370370370371e-07 0.10740740740740741
7.870370370370371e-07 0.1111111111111111
7.986111111111111e-07 0.11481481481481481
8.101851851851852e-07 0.11851851851851852
8.101851851851852e-07 0.12222222222222222
8.101851851851852e-07 0.1259259259259259
8.217592592592592e-07 0.12962962962962962
8.217592592592592e-07 0.13333333333333333
8.333333333333333e-07 0.13703703703703704
8.564814814814815e-07 0.14074074074074075
8.680555555555556e-07 0.14444444444444443
8.796296296296296e-07 0.14814814814814814
9.027777777777778e-07 0.15185185185185185
9.027777777777778e-07 0.15555555555555556
9.490740740740741e-07 0.15925925925925927
9.490740740740741e-07 0.16296296296296298
9.60648148148148e-07 0.16666666666666666
9.60648148148148e-07 0.17037037037037037
9.722222222222222e-07 0.17407407407407408
9.837962962962963e-07 0.17777777777777778
9.953703703703704e-07 0.1814814814814815
1.0069444444444445e-06 0.18518518518518517
1.0069444444444445e-06 0.18888888888888888
1.0532407407407408e-06 0.1925925925925926
1.076388888888889e-06 0.1962962962962963
1.076388888888889e-06 0.2
1.0879629629629629e-06 0.2037037037037037
1.0879629629629629e-06 0.2074074074074074
1.099537037037037e-06 0.2111111111111111
1.111111111111111e-06 0.21481481481481482
1.1226851851851851e-06 0.21851851851851853
1.1226851851851851e-06 0.2222222222222222
1.1226851851851851e-06 0.22592592592592592
1.1342592592592592e-06 0.22962962962962963
1.1574074074074074e-06 0.23333333333333334
1.1689814814814815e-06 0.23703703703703705
1.1689814814814815e-06 0.24074074074074073
1.1921296296296297e-06 0.24444444444444444
1.2037037037037037e-06 0.24814814814814815
1.2152777777777778e-06 0.2518518518518518
1.2152777777777778e-06 0.25555555555555554
1.261574074074074e-06 0.25925925925925924
1.261574074074074e-06 0.26296296296296295
1.273148148148148e-06 0.26666666666666666
1.2962962962962962e-06 0.27037037037037037
1.2962962962962962e-06 0.2740740740740741
1.3078703703703703e-06 0.2777777777777778
1.3078703703703703e-06 0.2814814814814815
1.3194444444444444e-06 0.2851851851851852
1.3194444444444444e-06 0.28888888888888886
1.3194444444444444e-06 0.29259259259259257
1.3310185185185185e-06 0.2962962962962963
1.3310185185185185e-06 0.3
1.3657407407407408e-06 0.3037037037037037
1.3657407407407408e-06 0.3074074074074074
1.3773148148148149e-06 0.3111111111111111
1.400462962962963e-06 0.3148148148148148
1.4120370370370371e-06 0.31851851851851853
1.4120370370370371e-06 0.32222222222222224
1.4120370370370371e-06 0.32592592592592595
1.423611111111111e-06 0.3296296296296296
1.423611111111111e-06 0.3333333333333333
1.423611111111111e-06 0.337037037037037
1.423611111111111e-06 0.34074074074074073
1.4467592592592592e-06 0.34444444444444444
1.4467592592592592e-06 0.34814814814814815
1.4583333333333333e-06 0.35185185185185186
1.4699074074074074e-06 0.35555555555555557
1.4699074074074074e-06 0.3592592592592593
1.4699074074074074e-06 0.362962962962963
1.4930555555555555e-06 0.36666666666666664
1.4930555555555555e-06 0.37037037037037035
1.5046296296296296e-06 0.37407407407407406
1.5046296296296296e-06 0.37777777777777777
1.5162037037037037e-06 0.3814814814814815
1.5162037037037037e-06 0.3851851851851852
1.5277777777777778e-06 0.3888888888888889
1.5277777777777778e-06 0.3925925925925926
1.539351851851852e-06 0.3962962962962963
1.539351851851852e-06 0.4
1.550925925925926e-06 0.40370370370370373
1.5625e-06 0.4074074074074074
1.5625e-06 0.4111111111111111
1.5740740740740742e-06 0.4148148148148148
1.5856481481481483e-06 0.4185185185185185
1.5972222222222221e-06 0.4222222222222222
1.5972222222222221e-06 0.42592592592592593
1.5972222222222221e-06 0.42962962962962964
1.6087962962962962e-06 0.43333333333333335
1.6087962962962962e-06 0.43703703703703706
1.6319444444444444e-06 0.44074074074074077
1.6319444444444444e-06 0.4444444444444444
1.6435185185185185e-06 0.44814814814814813
1.6435185185185185e-06 0.45185185185185184
1.6782407407407408e-06 0.45555555555555555
1.6782407407407408e-06 0.45925925925925926
1.6898148148148148e-06 0.46296296296296297
1.701388888888889e-06 0.4666666666666667
1.701388888888889e-06 0.4703703703703704
1.712962962962963e-06 0.4740740740740741
1.724537037037037e-06 0.4777777777777778
1.7476851851851853e-06 0.48148148148148145
1.7708333333333332e-06 0.48518518518518516
1.7824074074074073e-06 0.4888888888888889
1.7939814814814814e-06 0.4925925925925926
1.8055555555555555e-06 0.4962962962962963
1.8055555555555555e-06 0.5
1.8055555555555555e-06 0.5037037037037037
1.8402777777777778e-06 0.5074074074074074
1.8402777777777778e-06 0.5111111111111111
1.8518518518518519e-06 0.5148148148148148
1.863425925925926e-06 0.5185185185185185
1.875e-06 0.5222222222222223
1.875e-06 0.5259259259259259
1.8865740740740741e-06 0.5296296296296297
1.8865740740740741e-06 0.5333333333333333
1.8865740740740741e-06 0.5370370370370371
1.909722222222222e-06 0.5407407407407407
1.909722222222222e-06 0.5444444444444444
1.909722222222222e-06 0.5481481481481482
1.921296296296296e-06 0.5518518518518518
1.921296296296296e-06 0.5555555555555556
1.921296296296296e-06 0.5592592592592592
1.9328703703703703e-06 0.562962962962963
1.9675925925925925e-06 0.5666666666666667
1.9675925925925925e-06 0.5703703703703704
1.9791666666666666e-06 0.5740740740740741
1.9907407407407407e-06 0.5777777777777777
2.037037037037037e-06 0.5814814814814815
2.037037037037037e-06 0.5851851851851851
2.037037037037037e-06 0.5888888888888889
2.0717592592592593e-06 0.5925925925925926
2.0717592592592593e-06 0.5962962962962963
2.0833333333333334e-06 0.6
2.0833333333333334e-06 0.6037037037037037
2.0949074074074075e-06 0.6074074074074074
2.1180555555555557e-06 0.6111111111111112
2.1180555555555557e-06 0.6148148148148148
2.141203703703704e-06 0.6185185185185185
2.1759259259259257e-06 0.6222222222222222
2.210648148148148e-06 0.6259259259259259
2.222222222222222e-06 0.6296296296296297
2.2453703703703703e-06 0.6333333333333333
2.2685185185185184e-06 0.6370370370370371
2.2800925925925925e-06 0.6407407407407407
2.2800925925925925e-06 0.6444444444444445
2.3032407407407407e-06 0.6481481481481481
2.337962962962963e-06 0.6518518518518519
2.337962962962963e-06 0.6555555555555556
2.349537037037037e-06 0.6592592592592592
2.361111111111111e-06 0.662962962962963
2.361111111111111e-06 0.6666666666666666
2.3958333333333334e-06 0.6703703703703704
2.3958333333333334e-06 0.674074074074074
2.4074074074074075e-06 0.6777777777777778
2.4189814814814816e-06 0.6814814814814815
2.4305555555555557e-06 0.6851851851851852
2.4305555555555557e-06 0.6888888888888889
2.4305555555555557e-06 0.6925925925925925
2.465277777777778e-06 0.6962962962962963
2.5e-06 0.7
2.511574074074074e-06 0.7037037037037037
2.5694444444444443e-06 0.7074074074074074
2.5810185185185184e-06 0.7111111111111111
2.6273148148148148e-06 0.7148148148148148
2.673611111111111e-06 0.7185185185185186
2.6967592592592593e-06 0.7222222222222222
2.7199074074074075e-06 0.725925925925926
2.7314814814814816e-06 0.7296296296296296
2.7314814814814816e-06 0.7333333333333333
2.7546296296296297e-06 0.737037037037037
2.800925925925926e-06 0.7407407407407407
2.800925925925926e-06 0.7444444444444445
2.8125e-06 0.7481481481481481
2.8356481481481484e-06 0.7518518518518519
2.847222222222222e-06 0.7555555555555555
2.858796296296296e-06 0.7592592592592593
2.87037037037037e-06 0.762962962962963
2.87037037037037e-06 0.7666666666666667
2.8819444444444443e-06 0.7703703703703704
0.0007821296296296296 0.774074074074074
0.0009694675925925926 0.7777777777777778
0.0012289004629629629 0.7814814814814814
0.0013242708333333333 0.7851851851851852
0.0013460185185185185 0.7888888888888889
0.0016334375 0.7925925925925926
0.001988877314814815 0.7962962962962963
0.0021364467592592594 0.8
0.0023930555555555554 0.8037037037037037
0.0026083680555555556 0.8074074074074075
0.0026187268518518517 0.8111111111111111
0.0026397453703703704 0.8148148148148148
0.0027129282407407406 0.8185185185185185
0.0030485185185185185 0.8222222222222222
0.0033557407407407407 0.825925925925926
0.0036342824074074073 0.8296296296296296
0.0037500810185185185 0.8333333333333334
0.004045578703703704 0.837037037037037
0.005425520833333333 0.8407407407407408
0.005646076388888889 0.8444444444444444
0.005691863425925926 0.8481481481481481
0.005982847222222222 0.8518518518518519
0.006412361111111111 0.8555555555555555
0.008202280092592593 0.8592592592592593
0.009141712962962963 0.8629629629629629
0.009879930555555555 0.8666666666666667
0.01002388888888889 0.8703703703703703
0.010189594907407408 0.8740740740740741
0.01104636574074074 0.8777777777777778
0.01229894675925926 0.8814814814814815
0.012479560185185186 0.8851851851851852
0.012567210648148149 0.8888888888888888
0.01448994212962963 0.8925925925925926
0.016833449074074074 0.8962962962962963
0.017787708333333332 0.9
0.01858976851851852 0.9037037037037037
0.01976125 0.9074074074074074
0.021583912037037037 0.9111111111111111
0.022943402777777778 0.9148148148148149
0.023607766203703702 0.9185185185185185
0.024341493055555555 0.9222222222222223
0.025990081018518518 0.9259259259259259
0.028080115740740742 0.9296296296296296
0.028301354166666667 0.9333333333333333
0.02855195601851852 0.937037037037037
0.030237175925925924 0.9407407407407408
0.03171449074074074 0.9444444444444444
0.03842555555555555 0.9481481481481482
0.03877622685185185 0.9518518518518518
0.039777037037037034 0.9555555555555556
0.04837237268518518 0.9592592592592593
0.04862313657407408 0.9629629629629629
0.050764988425925923 0.9666666666666667
0.051368391203703706 0.9703703703703703
0.05289630787037037 0.9740740740740741
0.05346196759259259 0.9777777777777777
0.07360180555555555 0.9814814814814815
0.08797193287037038 0.9851851851851852
0.09352570601851852 0.9888888888888889
0.10559210648148148 0.9925925925925926
0.347009837962963 0.9962962962962963


==> large_experiments/data/slashing_rs8.txt <==
time cdf
2.7777777777777776e-07 0.0
2.8935185185185185e-07 0.0035714285714285713
2.8935185185185185e-07 0.007142857142857143
3.0092592592592594e-07 0.010714285714285714
3.2407407407407406e-07 0.014285714285714285
3.3564814814814815e-07 0.017857142857142856
3.3564814814814815e-07 0.02142857142857143
3.4722222222222224e-07 0.025
3.4722222222222224e-07 0.02857142857142857
3.4722222222222224e-07 0.03214285714285714
3.4722222222222224e-07 0.03571428571428571
3.7037037037037036e-07 0.039285714285714285
3.7037037037037036e-07 0.04285714285714286
3.8194444444444445e-07 0.04642857142857143
3.9351851851851854e-07 0.05
4.050925925925926e-07 0.05357142857142857
4.050925925925926e-07 0.05714285714285714
4.1666666666666667e-07 0.060714285714285714
4.398148148148148e-07 0.06428571428571428
4.398148148148148e-07 0.06785714285714285
4.513888888888889e-07 0.07142857142857142
4.513888888888889e-07 0.075
4.513888888888889e-07 0.07857142857142857
4.6296296296296297e-07 0.08214285714285714
4.861111111111111e-07 0.08571428571428572
4.861111111111111e-07 0.08928571428571429
4.861111111111111e-07 0.09285714285714286
4.976851851851852e-07 0.09642857142857143
5.092592592592593e-07 0.1
5.092592592592593e-07 0.10357142857142858
5.208333333333334e-07 0.10714285714285714
5.208333333333334e-07 0.11071428571428571
5.208333333333334e-07 0.11428571428571428
5.208333333333334e-07 0.11785714285714285
5.324074074074074e-07 0.12142857142857143
5.324074074074074e-07 0.125
5.439814814814814e-07 0.12857142857142856
5.439814814814814e-07 0.13214285714285715
5.555555555555555e-07 0.1357142857142857
5.671296296296296e-07 0.1392857142857143
5.671296296296296e-07 0.14285714285714285
5.671296296296296e-07 0.14642857142857144
5.671296296296296e-07 0.15
5.787037037037037e-07 0.15357142857142858
5.787037037037037e-07 0.15714285714285714
5.902777777777778e-07 0.16071428571428573
5.902777777777778e-07 0.16428571428571428
6.018518518518519e-07 0.16785714285714284
6.018518518518519e-07 0.17142857142857143
6.018518518518519e-07 0.175
6.13425925925926e-07 0.17857142857142858
6.36574074074074e-07 0.18214285714285713
6.481481481481481e-07 0.18571428571428572
6.597222222222222e-07 0.18928571428571428
6.597222222222222e-07 0.19285714285714287
6.597222222222222e-07 0.19642857142857142
6.597222222222222e-07 0.2
6.597222222222222e-07 0.20357142857142857
6.712962962962963e-07 0.20714285714285716
6.828703703703704e-07 0.21071428571428572
6.944444444444445e-07 0.21428571428571427
7.060185185185186e-07 0.21785714285714286
7.060185185185186e-07 0.22142857142857142
7.060185185185186e-07 0.225
7.175925925925925e-07 0.22857142857142856
7.175925925925925e-07 0.23214285714285715
7.407407407407407e-07 0.2357142857142857
7.407407407407407e-07 0.2392857142857143
7.523148148148148e-07 0.24285714285714285
7.523148148148148e-07 0.24642857142857144
7.638888888888889e-07 0.25
7.638888888888889e-07 0.25357142857142856
7.638888888888889e-07 0.2571428571428571
7.75462962962963e-07 0.26071428571428573
7.75462962962963e-07 0.2642857142857143
7.75462962962963e-07 0.26785714285714285
7.75462962962963e-07 0.2714285714285714
7.75462962962963e-07 0.275
7.870370370370371e-07 0.2785714285714286
7.870370370370371e-07 0.28214285714285714
7.870370370370371e-07 0.2857142857142857
7.870370370370371e-07 0.2892857142857143
8.101851851851852e-07 0.29285714285714287
8.101851851851852e-07 0.29642857142857143
8.101851851851852e-07 0.3
8.217592592592592e-07 0.30357142857142855
8.333333333333333e-07 0.30714285714285716
8.333333333333333e-07 0.3107142857142857
8.333333333333333e-07 0.3142857142857143
8.333333333333333e-07 0.31785714285714284
8.449074074074074e-07 0.32142857142857145
8.564814814814815e-07 0.325
8.564814814814815e-07 0.32857142857142857
8.564814814814815e-07 0.33214285714285713
8.680555555555556e-07 0.3357142857142857
8.680555555555556e-07 0.3392857142857143
8.680555555555556e-07 0.34285714285714286
8.680555555555556e-07 0.3464285714285714
8.680555555555556e-07 0.35
8.796296296296296e-07 0.3535714285714286
8.796296296296296e-07 0.35714285714285715
8.912037037037037e-07 0.3607142857142857
8.912037037037037e-07 0.36428571428571427
8.912037037037037e-07 0.3678571428571429
9.027777777777778e-07 0.37142857142857144
9.027777777777778e-07 0.375
9.027777777777778e-07 0.37857142857142856
9.027777777777778e-07 0.3821428571428571
9.143518518518518e-07 0.38571428571428573
9.143518518518518e-07 0.3892857142857143
9.143518518518518e-07 0.39285714285714285
9.143518518518518e-07 0.3964285714285714
9.143518518518518e-07 0.4
9.143518518518518e-07 0.4035714285714286
9.259259259259259e-07 0.40714285714285714
9.259259259259259e-07 0.4107142857142857
9.375e-07 0.4142857142857143
9.375e-07 0.41785714285714287
9.60648148148148e-07 0.42142857142857143
9.60648148148148e-07 0.425
9.60648148148148e-07 0.42857142857142855
9.722222222222222e-07 0.43214285714285716
9.722222222222222e-07 0.4357142857142857
9.722222222222222e-07 0.4392857142857143
9.722222222222222e-07 0.44285714285714284
9.722222222222222e-07 0.44642857142857145
9.722222222222222e-07 0.45
9.837962962962963e-07 0.45357142857142857
9.837962962962963e-07 0.45714285714285713
9.953703703703704e-07 0.4607142857142857
9.953703703703704e-07 0.4642857142857143
1.0069444444444445e-06 0.46785714285714286
1.0069444444444445e-06 0.4714285714285714
1.0185185185185185e-06 0.475
1.0300925925925926e-06 0.4785714285714286
1.0300925925925926e-06 0.48214285714285715
1.0300925925925926e-06 0.4857142857142857
1.0300925925925926e-06 0.48928571428571427
1.0416666666666667e-06 0.4928571428571429
1.0416666666666667e-06 0.49642857142857144
1.0532407407407408e-06 0.5
1.0532407407407408e-06 0.5035714285714286
1.0648148148148149e-06 0.5071428571428571
1.0648148148148149e-06 0.5107142857142857
1.0648148148148149e-06 0.5142857142857142
1.0648148148148149e-06 0.5178571428571429
1.0648148148148149e-06 0.5214285714285715
1.0879629629629629e-06 0.525
1.0879629629629629e-06 0.5285714285714286
1.099537037037037e-06 0.5321428571428571
1.099537037037037e-06 0.5357142857142857
1.099537037037037e-06 0.5392857142857143
1.111111111111111e-06 0.5428571428571428
1.111111111111111e-06 0.5464285714285714
1.1226851851851851e-06 0.55
1.1226851851851851e-06 0.5535714285714286
1.1226851851851851e-06 0.5571428571428572
1.1342592592592592e-06 0.5607142857142857
1.1342592592592592e-06 0.5642857142857143
1.1342592592592592e-06 0.5678571428571428
1.1458333333333333e-06 0.5714285714285714
1.1458333333333333e-06 0.575
1.1574074074074074e-06 0.5785714285714286
1.1574074074074074e-06 0.5821428571428572
1.1689814814814815e-06 0.5857142857142857
1.1689814814814815e-06 0.5892857142857143
1.1805555555555556e-06 0.5928571428571429
1.1805555555555556e-06 0.5964285714285714
1.1921296296296297e-06 0.6
1.2037037037037037e-06 0.6035714285714285
1.2152777777777778e-06 0.6071428571428571
1.226851851851852e-06 0.6107142857142858
1.238425925925926e-06 0.6142857142857143
1.238425925925926e-06 0.6178571428571429
1.25e-06 0.6214285714285714
1.261574074074074e-06 0.625
1.2847222222222222e-06 0.6285714285714286
1.2847222222222222e-06 0.6321428571428571
1.2847222222222222e-06 0.6357142857142857
1.2847222222222222e-06 0.6392857142857142
1.2962962962962962e-06 0.6428571428571429
1.3078703703703703e-06 0.6464285714285715
1.3078703703703703e-06 0.65
1.3078703703703703e-06 0.6535714285714286
1.3194444444444444e-06 0.6571428571428571
1.3194444444444444e-06 0.6607142857142857
1.3310185185185185e-06 0.6642857142857143
1.3425925925925926e-06 0.6678571428571428
1.3657407407407408e-06 0.6714285714285714
1.3657407407407408e-06 0.675
1.3657407407407408e-06 0.6785714285714286
1.3773148148148149e-06 0.6821428571428572
1.3773148148148149e-06 0.6857142857142857
1.3773148148148149e-06 0.6892857142857143
1.3773148148148149e-06 0.6928571428571428
1.388888888888889e-06 0.6964285714285714
1.388888888888889e-06 0.7
1.400462962962963e-06 0.7035714285714286
1.400462962962963e-06 0.7071428571428572
1.4120370370370371e-06 0.7107142857142857
1.4120370370370371e-06 0.7142857142857143
1.423611111111111e-06 0.7178571428571429
1.435185185185185e-06 0.7214285714285714
1.4467592592592592e-06 0.725
1.4583333333333333e-06 0.7285714285714285
1.4814814814814815e-06 0.7321428571428571
1.4930555555555555e-06 0.7357142857142858
1.4930555555555555e-06 0.7392857142857143
1.4930555555555555e-06 0.7428571428571429
1.5046296296296296e-06 0.7464285714285714
1.5162037037037037e-06 0.75
1.5162037037037037e-06 0.7535714285714286
1.5277777777777778e-06 0.7571428571428571
1.550925925925926e-06 0.7607142857142857
1.5856481481481483e-06 0.7642857142857142
1.5856481481481483e-06 0.7678571428571429
1.6203703703703703e-06 0.7714285714285715
1.6203703703703703e-06 0.775
1.6319444444444444e-06 0.7785714285714286
1.6550925925925926e-06 0.7821428571428571
1.6666666666666667e-06 0.7857142857142857
1.712962962962963e-06 0.7892857142857143
1.724537037037037e-06 0.7928571428571428
1.724537037037037e-06 0.7964285714285714
1.7708333333333332e-06 0.8
1.8055555555555555e-06 0.8035714285714286
1.8171296296296296e-06 0.8071428571428572
1.8287037037037037e-06 0.8107142857142857
1.8518518518518519e-06 0.8142857142857143
1.863425925925926e-06 0.8178571428571428
1.875e-06 0.8214285714285714
1.8865740740740741e-06 0.825
1.8865740740740741e-06 0.8285714285714286
1.8981481481481482e-06 0.8321428571428572
1.909722222222222e-06 0.8357142857142857
1.9328703703703703e-06 0.8392857142857143
1.9560185185185185e-06 0.8428571428571429
1.9560185185185185e-06 0.8464285714285714
1.9675925925925925e-06 0.85
2.013888888888889e-06 0.8535714285714285
2.013888888888889e-06 0.8571428571428571
2.025462962962963e-06 0.8607142857142858
2.025462962962963e-06 0.8642857142857143
2.0601851851851853e-06 0.8678571428571429
2.1064814814814816e-06 0.8714285714285714
2.1296296296296298e-06 0.875
2.210648148148148e-06 0.8785714285714286
2.222222222222222e-06 0.8821428571428571
2.233796296296296e-06 0.8857142857142857
2.2569444444444443e-06 0.8892857142857142
2.2685185185185184e-06 0.8928571428571429
2.3148148148148148e-06 0.8964285714285715
2.326388888888889e-06 0.9
2.337962962962963e-06 0.9035714285714286
2.349537037037037e-06 0.9071428571428571
2.349537037037037e-06 0.9107142857142857
2.3958333333333334e-06 0.9142857142857143
2.4189814814814816e-06 0.9178571428571428
2.465277777777778e-06 0.9214285714285714
2.476851851851852e-06 0.925
2.488425925925926e-06 0.9285714285714286
2.523148148148148e-06 0.9321428571428572
2.546296296296296e-06 0.9357142857142857
2.5925925925925925e-06 0.9392857142857143
2.6273148148148148e-06 0.9428571428571428
2.6967592592592593e-06 0.9464285714285714
2.789351851851852e-06 0.95
2.8240740740740743e-06 0.9535714285714286
2.858796296296296e-06 0.9571428571428572
2.8819444444444443e-06 0.9607142857142857
0.00046569444444444447 0.9642857142857143
0.0006313773148148149 0.9678571428571429
0.0010628819444444444 0.9714285714285714
0.005071585648148148 0.975
0.00529599537037037 0.9785714285714285
0.009879421296296296 0.9821428571428571
0.009951458333333333 0.9857142857142858
0.01234207175925926 0.9892857142857143
0.014676956018518518 0.9928571428571429
0.019892233796296295 0.9964285714285714


==> large_experiments/data/table_quality_churn_10.txt <==
alpha quality q25 q75
0.0 0.9811154716351147 0.9685230024213075 1.0
0.1 0.9799119434667009 0.966183574879227 1.0
0.2 0.979304410383283 0.9661016949152542 0.9975
0.3 0.9781564381073411 0.9659367396593674 0.9973753280839895
0.4 0.9773352095719967 0.9637681159420289 0.9973262032085561
0.5 0.9771230486549087 0.9637681159420289 0.9949494949494949
0.6 0.9751633591008031 0.9633251833740831 0.9925187032418953
0.7 0.9713335314054057 0.961352657004831 0.9873737373737373
0.8 0.9516529353301896 0.941030366030366 0.9655172413793104
0.9 0.8417587011977157 0.8148148148148148 0.8727735368956743


==> large_experiments/data/table_quality_churn_100.txt <==
alpha quality q25 q75
0.0 0.9751734932986943 0.961352657004831 0.9946524064171123
0.1 0.9677767162984291 0.9542168674698795 0.9869451697127938
0.2 0.9598134690480067 0.9466019417475728 0.9791666666666666
0.3 0.9522945052352585 0.9390243902439024 0.9715762273901809
0.4 0.9437637910394268 0.9301610431751945 0.9628647214854111
0.5 0.9342322990863388 0.9206730769230769 0.9536082474226805
0.6 0.928532136469105 0.9152542372881356 0.948051948051948
0.7 0.9167614523043568 0.9047327977645826 0.935
0.8 0.8905176029849678 0.8776363357843138 0.9056122448979592
0.9 0.7817046865869525 0.7558291323072814 0.8122201657571345


==> large_experiments/data/table_quality_churn_50.txt <==
alpha quality q25 q75
0.0 0.9789312417657141 0.9661016949152542 0.9974358974358974
0.1 0.9750406445114478 0.961352657004831 0.9947229551451188
0.2 0.9700511221491877 0.9564164648910412 0.9895833333333334
0.3 0.9674266295220298 0.9541062801932367 0.9867724867724867
0.4 0.9621219731478741 0.9490291262135923 0.981675392670157
0.5 0.9572603360758856 0.9443099273607748 0.9765625
0.6 0.9532157128109502 0.9411764705882353 0.9718670076726342
0.7 0.9453724443227962 0.9346246973365617 0.9627692571669922
0.8 0.9232007003065401 0.9118387909319899 0.9375
0.9 0.8146518267777735 0.7891908461712798 0.8451526839601903


==> prototype/monitoring/cpu_period_baseline.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,11.623259480900856,11.521531172425794,11.724987789375918
1,11.506185210917765,11.407134739199872,11.605235682635659
2,11.511555629215508,11.40700202528575,11.616109233145265
3,11.598864718419964,11.495512361324774,11.702217075515154
4,11.622024290072398,11.515059377637114,11.728989202507682
5,11.605318166377561,11.502914202563876,11.707722130191247
6,11.628262855708577,11.526790891880134,11.72973481953702
7,11.648504428865941,11.5450103670745,11.751998490657382
8,11.648781654147506,11.541651382000905,11.755911926294106
9,11.63402963971762,11.529090663957255,11.738968615477983
10,11.63841074557542,11.532429447438616,11.744392043712224
11,11.627678027055719,11.52351813982895,11.731837914282488
12,11.636393570365492,11.531729687051198,11.741057453679785
13,11.519603155617498,11.411812847351738,11.627393463883257
14,11.509521802781528,11.407639625118346,11.61140398044471
15,11.608929388526377,11.504796922874952,11.713061854177802
16,11.632638958796253,11.52639853833327,11.738879379259236
17,11.612443392687897,11.507703063286076,11.717183722089718
18,11.640821881808455,11.535761433863529,11.74588232975338
19,11.662879164524387,11.55856833806044,11.767189990988335
20,11.66159517250549,11.558769256067865,11.764421088943113
21,11.647068519909917,11.543570498187702,11.750566541632132
22,11.658222706932388,11.558210876408841,11.758234537455936
23,11.640027609753528,11.54186022861494,11.738194990892115
24,11.638478810660908,11.542331988588268,11.734625632733549
25,11.517498277281424,11.413189852111577,11.621806702451272
26,11.504785247002776,11.412207034773017,11.597363459232534
27,11.599224308803098,11.50411180572416,11.694336811882037
28,11.609880851365103,11.516028897375932,11.703732805354274
29,11.591052767596642,11.499041888227833,11.68306364696545
30,11.608242178294448,11.513438134683204,11.703046221905693
31,11.636872748861833,11.541969379727167,11.7317761179965
32,11.635155786602459,11.539613823884414,11.730697749320504
33,11.626374303758725,11.530954261970143,11.721794345547307
34,11.624584383334094,11.528713192259254,11.720455574408934
35,11.605908640450316,11.509972787227653,11.70184449367298
36,11.613515228562488,11.51535662614137,11.711673830983605
37,11.503715832242905,11.404747740159351,11.60268392432646
38,11.488604798379235,11.394186328678295,11.583023268080176
39,11.583766352729622,11.48420362565857,11.683329079800675
40,11.607268408834441,11.507875229310597,11.706661588358285
41,11.58848666230165,11.488591315290208,11.688382009313091
42,11.612574815180299,11.50964771615566,11.715501914204937
43,11.642186908123184,11.538352415972417,11.746021400273952
44,11.648359583550375,11.540224096345192,11.756495070755559
45,11.634238592634075,11.526996720892335,11.741480464375815
46,11.638779298365248,11.532757036723147,11.74480156000735
47,11.62583970362583,11.518721979488245,11.732957427763417
48,11.633582267290832,11.527818590951682,11.739345943629981
49,11.521228012024153,11.415539973186926,11.62691605086138
50,11.514869491475004,11.404328346218808,11.6254106367312
51,11.609621853463342,11.499151437717218,11.720092269209465
52,11.626120307903268,11.518783537919242,11.733457077887293
53,11.605493968602861,11.500691076051762,11.71029686115396
54,11.628470465326371,11.524679532760581,11.732261397892161
55,11.656860424032507,11.553369559614325,11.760351288450689
56,11.65857851645727,11.552805226600556,11.764351806313984
57,11.650615594433834,11.5472853365979,11.753945852269768
58,11.65719070141003,11.5531953976955,11.76118600512456
59,11.632855862265819,11.524350857645882,11.741360866885756
60,11.629637867581318,11.527211578867965,11.73206415629467
61,11.52268132824364,11.419704769496317,11.625657886990965
62,11.519310177778644,11.416338664845892,11.622281690711397
63,11.621418931332842,11.521731548560409,11.721106314105276
64,11.626306778742007,11.525004625281904,11.727608932202111
65,11.60957810630389,11.508603491870165,11.710552720737613
66,11.630478995008865,11.527721691182107,11.733236298835623
67,11.658417228313578,11.5545009875852,11.762333469041955
68,11.655041378941828,11.552694898312462,11.757387859571194
69,11.637518428203661,11.534288337356596,11.740748519050726
70,11.645799848363323,11.546755640725568,11.744844056001078
71,11.62981078986304,11.531866617386322,11.727754962339757
72,11.637485617303039,11.536874919993538,11.73809631461254
73,11.51584548641635,11.42018212705092,11.61150884578178
74,11.500164703002786,11.398678526382449,11.601650879623124
75,11.588127425059257,11.491740781038976,11.684514069079539
76,11.6114091911934,11.512457020183943,11.710361362202859
77,11.59029551781225,11.492858248387845,11.687732787236653
78,11.613224762228684,11.514348070016572,11.712101454440797
79,11.635098080738961,11.536432720978548,11.733763440499375
80,11.641127255494688,11.539568797349958,11.742685713639418
81,11.633556621163965,11.53204641804748,11.73506682428045
82,11.634762081433228,11.529070192945223,11.740453969921234
83,11.625874956071849,11.51934771989953,11.732402192244168
84,11.628503622284411,11.525052273682293,11.731954970886528
85,11.516248907823524,11.410997147630866,11.621500668016182
86,11.514119476039136,11.406343571213931,11.621895380864341
87,11.605085126013385,11.498652855164467,11.711517396862304
88,11.624299730731225,11.515078534562251,11.7335209269002
89,11.61384455526766,11.507400165969598,11.720288944565722
90,11.63087185656686,11.527432325667025,11.734311387466693
91,11.659581789900217,11.553865134694714,11.76529844510572
92,11.66296398167329,11.55889664652939,11.767031316817189
93,11.647455968065517,11.543150955706242,11.751760980424791
94,11.656204261500617,11.554091558567887,11.758316964433348
95,11.64691817651801,11.547065884130674,11.746770468905346
96,11.653829467591716,11.553994478820702,11.753664456362731
97,11.53286896753315,11.432531604200378,11.63320633086592
98,11.535002442163647,11.426391541787154,11.643613342540139
99,11.616624143328897,11.515346160058973,11.71790212659882
100,11.641450799218264,11.540165568047179,11.742736030389349
101,11.619169019012505,11.52156182385555,11.71677621416946
102,11.641810653073092,11.544923355888013,11.738697950258171
103,11.663726270508215,11.565958710882738,11.761493830133693
104,11.663575818348425,11.565487338315904,11.761664298380946
105,11.646829936282819,11.548799533971527,11.74486033859411
106,11.648853823600263,11.552082913999593,11.745624733200932
107,11.634008781951595,11.535615040254415,11.732402523648775
108,11.637702872039092,11.548045017276007,11.727360726802178
109,11.510216703755587,11.42054726665624,11.599886140854935
110,11.502231704403686,11.40653791225467,11.597925496552701
111,11.602514839411619,11.516310314027114,11.688719364796123
112,11.612180659906521,11.523728097179706,11.700633222633336
113,11.597873635212759,11.51100473881521,11.684742531610308
114,11.622166646495105,11.531448926971624,11.712884366018585
115,11.654269671803663,11.56035066412138,11.748188679485946
116,11.654961588799347,11.561484881231488,11.748438296367206
117,11.639281714451046,11.546594025273336,11.731969403628757
118,11.643158658819619,11.547675398112615,11.738641919526623
119,11.622325598100895,11.521724657944496,11.722926538257294


==> prototype/monitoring/cpu_period_n100.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,12.188761197462725,12.069151703887222,12.308370691038228
1,12.220177464073567,12.100776274320888,12.339578653826246
2,12.20862774921012,12.089820636931826,12.327434861488413
3,12.26336028862377,12.142169806146903,12.384550771100638
4,12.369522458124717,12.248127369513151,12.490917546736283
5,12.394800678089334,12.27405332577898,12.515548030399689
6,12.377553937283833,12.257941813569445,12.497166060998222
7,12.398673761469702,12.276645081375758,12.520702441563646
8,12.42051273657181,12.299995300515233,12.541030172628387
9,12.423233975713202,12.301117173345983,12.545350778080422
10,12.410714641038357,12.28841702351825,12.533012258558465
11,12.413859476590284,12.291991986494795,12.535726966685774
12,12.381111795511828,12.256751498990091,12.505472092033564
13,12.352826973032142,12.23062198236986,12.475031963694425
14,12.280851943692097,12.153945823616807,12.407758063767387
15,12.27116859338744,12.1476436970119,12.39469348976298
16,12.365298734605261,12.242886889554985,12.487710579655538
17,12.385493480074457,12.262281362685915,12.508705597462999
18,12.371186932420553,12.248655155086416,12.49371870975469
19,12.390819528531072,12.267866657799285,12.513772399262859
20,12.41339513725506,12.29022208419324,12.53656819031688
21,12.41538599535135,12.29281129262773,12.53796069807497
22,12.40208835675167,12.28012934866746,12.524047364835882
23,12.406261627725806,12.283903765493124,12.528619489958489
24,12.378974646760016,12.255628562821045,12.502320730698987
25,12.35275485153558,12.228835155591192,12.47667454747997
26,12.27505616092077,12.15111186163847,12.39900046020307
27,12.259797608100305,12.137551017597637,12.382044198602973
28,12.357843999721805,12.235430022986264,12.480257976457345
29,12.380412163005513,12.259123761881273,12.501700564129752
30,12.36518495529043,12.245904931944791,12.484464978636067
31,12.384947922434002,12.264990303809524,12.504905541058479
32,12.410332196490804,12.290100045285909,12.5305643476957
33,12.410862298347594,12.29008200459413,12.531642592101058
34,12.398741902186286,12.278063737661691,12.51942006671088
35,12.40252762685404,12.280895575244061,12.524159678464018
36,12.377663534270521,12.258268280336411,12.497058788204631
37,12.351223916063423,12.230482767101206,12.47196506502564
38,12.280615061263934,12.160473294264511,12.400756828263356
39,12.25524597009319,12.134552412951967,12.375939527234413
40,12.356069986821117,12.235495538445399,12.476644435196835
41,12.378950073560647,12.255907225223943,12.501992921897351
42,12.36287964734215,12.241341862575558,12.48441743210874
43,12.3790606470041,12.256153419153549,12.50196787485465
44,12.402296576105023,12.277648057023729,12.526945095186317
45,12.401895392047985,12.277643669173562,12.526147114922408
46,12.393346135419518,12.265849267685763,12.520843003153274
47,12.3984312974693,12.270539156614774,12.526323438323825
48,12.379050142819418,12.252394223371368,12.505706062267468
49,12.3584819464303,12.23348547960913,12.483478413251472
50,12.290351371648686,12.163294521403332,12.417408221894041
51,12.282837692660454,12.161363661637548,12.40431172368336
52,12.388243945309599,12.26233563525962,12.514152255359578
53,12.410758825063796,12.285143358194704,12.536374291932889
54,12.399042280749548,12.274103254427647,12.523981307071448
55,12.421062115342853,12.295406484407986,12.54671774627772
56,12.452140055827792,12.323556436510938,12.580723675144647
57,12.462528742405443,12.334550241513183,12.590507243297703
58,12.423504734109573,12.2964367380575,12.550572730161646
59,12.408612335867184,12.279764269084891,12.537460402649478
60,12.3207987069155,12.1947127848372,12.4468846289938
61,12.226498486304918,12.098735964953567,12.354261007656268
62,12.146555679486426,12.018947295043262,12.27416406392959
63,12.127332279590329,12.00390385402081,12.250760705159847
64,12.216770824919598,12.091096069753847,12.342445580085348
65,12.244047764479046,12.11992976286569,12.368165766092401
66,12.227853388585467,12.10503688506558,12.350669892105355
67,12.247675022970236,12.122409069503009,12.372940976437464
68,12.268973967800253,12.144355540750611,12.393592394849895
69,12.27269986603419,12.148287616666705,12.397112115401674
70,12.262809552363402,12.138590116653566,12.387028988073238
71,12.269261098546332,12.145136616760013,12.393385580332652
72,12.245971042822964,12.121657246300341,12.370284839345587
73,12.218988897173801,12.096169610886545,12.341808183461058
74,12.148490788837307,12.023925530836637,12.273056046837977
75,12.131716730191192,12.006237970217505,12.257195490164879
76,12.233267045963808,12.110584710624506,12.35594938130311
77,12.252170375012833,12.12867904972745,12.375661700298215
78,12.236981963418781,12.112906797250437,12.361057129587126
79,12.254840391420492,12.129404296552245,12.38027648628874
80,12.278593360804921,12.153486154689048,12.403700566920794
81,12.281802805544988,12.156012233889712,12.407593377200264
82,12.270080949540942,12.144890004563342,12.395271894518542
83,12.275824141255464,12.150558181764719,12.40109010074621
84,12.25032202901803,12.124376393946774,12.376267664089285
85,12.229519109341217,12.104597028321484,12.35444119036095
86,12.15634386392267,12.029974523571198,12.282713204274142
87,12.135914795032049,12.012259407064677,12.25957018299942
88,12.236638442114565,12.110837250651784,12.362439633577345
89,12.26026144223398,12.133334293420692,12.38718859104727
90,12.244443644520793,12.118116007371844,12.370771281669741
91,12.263750801693542,12.136841054049363,12.39066054933772
92,12.284470042198514,12.157177993355644,12.411762091041384
93,12.28645838883852,12.160630672371054,12.412286105305986
94,12.272534832136863,12.147525461619253,12.397544202654473
95,12.278471602136731,12.153822345249399,12.403120859024064
96,12.258453919272378,12.130863710978826,12.386044127565931
97,12.232815229974404,12.107595890266007,12.358034569682802
98,12.158032064020869,12.035791404223312,12.280272723818426
99,12.142654770926168,12.01756794538177,12.267741596470565
100,12.237831393448632,12.112044891030207,12.363617895867057
101,12.26214668144083,12.137704516468354,12.386588846413307
102,12.244950605678808,12.123730569010903,12.366170642346713
103,12.265815217204473,12.14440662920488,12.387223805204066
104,12.289062076604287,12.166263991789222,12.411860161419352
105,12.292753793548213,12.173481275920375,12.412026311176051
106,12.279959333894157,12.16106013331282,12.398858534475494
107,12.283776975634662,12.164724555373107,12.402829395896218
108,12.255427203952745,12.131179564920028,12.379674842985462
109,12.228749477078486,12.10073626417905,12.356762689977922
110,12.145775199780635,12.02131184474555,12.27023855481572
111,12.127392267366684,12.005461283624596,12.249323251108772
112,12.221009763050507,12.097434123451904,12.344585402649109
113,12.237541398117783,12.115404881262158,12.359677914973407
114,12.2184562921419,12.09859347315975,12.338319111124049
115,12.232071796834637,12.112540507547626,12.351603086121647
116,12.253077387596012,12.132757092040613,12.37339768315141
117,12.24785081848489,12.126404427324028,12.369297209645753
118,12.230898604201705,12.108972317153468,12.352824891249943
119,12.232373983126262,12.110170578259421,12.354577387993103


==> prototype/monitoring/cpu_period_n225.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,12.937931324783337,12.828675294241886,13.047187355324787
1,12.971946094332587,12.863669718252444,13.08022247041273
2,12.949381355822334,12.847236395567617,13.051526316077052
3,13.018542546366708,12.911694221704634,13.125390871028783
4,13.123456298374073,13.015749501234039,13.231163095514107
5,13.15747551804253,13.049874163916616,13.265076872168443
6,13.143184743870991,13.036788334621255,13.249581153120728
7,13.162092168355791,13.054228678500621,13.26995565821096
8,13.184204013553558,13.076313769135602,13.292094257971513
9,13.192205341576342,13.082937215386497,13.301473467766186
10,13.179386222510212,13.071227469284699,13.287544975735726
11,13.180461952432479,13.072189320043353,13.288734584821604
12,13.150870386126996,13.042594029445821,13.259146742808172
13,13.133697478894213,13.026844262761909,13.240550695026517
14,13.058207632978359,12.950767884787107,13.165647381169611
15,13.039251911266872,12.930745033287439,13.147758789246305
16,13.138816447933856,13.030589267318822,13.247043628548889
17,13.164836863860844,13.056281830021389,13.273391897700298
18,13.14625188960511,13.038250615266866,13.254253163943355
19,13.164381550983117,13.055790643753692,13.272972458212543
20,13.188504196015177,13.080798560665057,13.296209831365298
21,13.188333454714693,13.079723034648222,13.296943874781164
22,13.172717485298906,13.064331982410867,13.281102988186944
23,13.176860758141467,13.067265900589517,13.286455615693418
24,13.152241150432625,13.04100770582782,13.26347459503743
25,13.125383567914215,13.01438176682794,13.23638536900049
26,13.050461280488197,12.94079415858659,13.160128402389804
27,13.028914324793446,12.920868236983555,13.136960412603337
28,13.127623796452196,13.018745962527277,13.236501630377116
29,13.15613824041917,13.045253239421745,13.267023241416593
30,13.140246913089602,13.030009423172963,13.25048440300624
31,13.15895827959507,13.04645456343727,13.27146199575287
32,13.183330707075028,13.071839633629663,13.294821780520392
33,13.183360649875379,13.07219040983018,13.294530889920578
34,13.17089417759684,13.061794525786478,13.2799938294072
35,13.17684641299497,13.067961134588971,13.285731691400967
36,13.147417145851021,13.038301951156608,13.256532340545434
37,13.128111107553442,13.02036491693015,13.235857298176734
38,13.05236458035109,12.94206355894771,13.16266560175447
39,13.033913938743174,12.924861757490422,13.142966119995926
40,13.133470227630129,13.022647622992496,13.244292832267762
41,13.15131637007921,13.041044040800836,13.261588699357583
42,13.134120060716082,13.023802606308928,13.244437515123236
43,13.154804848139529,13.043529415996538,13.26608028028252
44,13.174020649622292,13.063248323555406,13.284792975689179
45,13.179851532041276,13.070633274832202,13.28906978925035
46,13.167537829027202,13.058893502024626,13.276182156029778
47,13.173674826654878,13.065358876085538,13.281990777224218
48,13.164904564439013,13.053349725376343,13.276459403501683
49,13.147431069443405,13.037074903720333,13.257787235166477
50,13.070459257121033,12.961978294898255,13.178940219343811
51,13.061631430308621,12.94957626827678,13.173686592340461
52,13.165448110107315,13.054220020332245,13.276676199882385
53,13.196855543472065,13.087656108601566,13.306054978342564
54,13.186523168541111,13.079951657903024,13.293094679179198
55,13.214657454101513,13.107023291704888,13.322291616498138
56,13.250525146099509,13.142212389743005,13.358837902456013
57,13.262291340126616,13.153088739570691,13.37149394068254
58,13.225522784397638,13.113067728594999,13.337977840200278
59,13.215453223827318,13.10526372388863,13.325642723766006
60,13.127112995828117,13.023330707853754,13.23089528380248
61,13.0285287821251,12.923161409541152,13.13389615470905
62,12.956839355213477,12.851343432038778,13.062335278388176
63,12.92324438193031,12.816928419770738,13.029560344089882
64,13.024560552843722,12.91395953884163,13.135161566845815
65,13.04252632040645,12.93357311040904,13.151479530403861
66,13.028218118320959,12.919636587399077,13.13679964924284
67,13.044723813870297,12.93505220838276,13.154395419357833
68,13.069831983817519,12.958634145817188,13.18102982181785
69,13.073854408448618,12.962233581369276,13.18547523552796
70,13.061371406030037,12.949615480459148,13.173127331600927
71,13.069771615956999,12.958660173927717,13.18088305798628
72,13.042459166477876,12.937042288260798,13.147876044694954
73,13.01741905655575,12.910522532642691,13.12431558046881
74,12.93973201299058,12.831958967665813,13.047505058315348
75,12.925289560922346,12.81796516832186,13.032613953522832
76,13.023239943356312,12.915251826051733,13.131228060660892
77,13.049099994327646,12.94300120029559,13.155198788359701
78,13.031543844390937,12.92583202599362,13.137255662788254
79,13.051926449223098,12.94560567415341,13.158247224292786
80,13.0774553944217,12.969253053889023,13.185657734954376
81,13.081226729181726,12.973704814545341,13.18874864381811
82,13.06805780678386,12.963929149024246,13.172186464543476
83,13.07444129024407,12.968469623594444,13.180412956893697
84,13.04811586771841,12.943488952158928,13.152742783277892
85,13.030872257036835,12.924892486725573,13.136852027348096
86,12.956347317470696,12.85053566961436,13.062158965327033
87,12.9382797021738,12.834033343937788,13.042526060409811
88,13.039780048817038,12.935862769428052,13.143697328206024
89,13.060072377573423,12.956948398316461,13.163196356830385
90,13.044418292948981,12.941178500947414,13.147658084950548
91,13.062816588124864,12.957486654385882,13.168146521863846
92,13.0894122512791,12.981251592604973,13.197572909953227
93,13.088149930347445,12.981400856311815,13.194899004383075
94,13.074956872258916,12.968638599729141,13.18127514478869
95,13.080420577079888,12.971929113658932,13.188912040500844
96,13.06075015618224,12.954049766603806,13.167450545760673
97,13.036634375995396,12.927908977213676,13.145359774777116
98,12.966109698108756,12.860548684472501,13.07167071174501
99,12.9413120004053,12.83641787793739,13.046206122873212
100,13.04569195976597,12.941583106008347,13.149800813523592
101,13.067321849486842,12.96104751773234,13.173596181241344
102,13.053635090210026,12.948530603965875,13.158739576454177
103,13.075935748479424,12.969972114624234,13.181899382334613
104,13.098678016834393,12.99239875515218,13.204957278516606
105,13.100737147134506,12.994584667808608,13.206889626460404
106,13.084728894332498,12.977334556276471,13.192123232388525
107,13.09166328597019,12.984250772703096,13.199075799237285
108,13.067481236146978,12.960819202800412,13.174143269493545
109,13.035368787451596,12.930359091639142,13.14037848326405
110,12.960441349272303,12.8547195638628,13.066163134681807
111,12.928652204575513,12.823853810411647,13.03345059873938
112,13.02375766834127,12.917267868819739,13.130247467862802
113,13.038428070216197,12.93235355903261,13.144502581399784
114,13.013154987029317,12.907631191857401,13.118678782201233
115,13.023172532265226,12.91646394956859,13.129881114961863
116,13.03822057089437,12.929997340483785,13.146443801304956
117,13.033359005425256,12.925739723142723,13.140978287707789
118,13.010112702084049,12.901602696952576,13.118622707215522
119,13.005812915962858,12.897408738246293,13.114217093679423


==> prototype/monitoring/net_rx_period_baseline.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,300.5059737778461,296.6994973287853,304.31245022690695
1,296.29782226060354,292.6406280727468,299.9550164484603
2,294.6324912650951,290.831484161318,298.4334983688722
3,297.5901244390347,293.7569927373911,301.4232561406783
4,300.30799394259515,296.5569720620543,304.059015823136
5,300.80516635902393,297.0451079908113,304.56522472723657
6,301.06215401799716,297.2934981227321,304.8308099132622
7,301.1611573402327,297.39536324505207,304.92695143541334
8,301.23382032845063,297.44286262013986,305.0247780367614
9,301.27994495166456,297.518210408629,305.04167949470013
10,301.12359596651845,297.3467583780689,304.900433554968
11,300.58543127149653,296.91193936389516,304.2589231790979
12,300.7597973990605,297.07306669698073,304.4465281011403
13,296.53517472428155,292.8589565337325,300.2113929148306
14,294.5000623905633,290.78142509108045,298.21869969004615
15,298.08756293162827,294.4340868711069,301.74103899214964
16,300.41312998936144,296.65286161831483,304.17339836040804
17,300.9493135826382,297.24382317330316,304.6548039919732
18,301.03163244464923,297.32642107121666,304.7368438180818
19,301.35893401377496,297.6650361858495,305.0528318417004
20,301.391546911421,297.68429395337654,305.0987998694655
21,301.3213903043274,297.6243647442012,305.0184158644536
22,301.41125707923186,297.73131608737515,305.09119807108857
23,300.8176342233466,297.16611617909814,304.46915226759506
24,300.7567182353293,297.07658284132617,304.4368536293324
25,296.35866242173347,292.61231576649845,300.1050090769685
26,294.39468520852074,290.8685163177009,297.9208540993406
27,297.9703766786541,294.22089521606387,301.7198581412443
28,300.355470806572,296.6521043418972,304.0588372712468
29,300.86608098690675,297.1785043000246,304.5536576737889
30,301.0359814557,297.3698049714677,304.70215793993225
31,301.34336705811927,297.6274692458207,305.05926487041785
32,301.2867655630363,297.5791240712178,304.9944070548548
33,301.47142448464604,297.8274132302972,305.11543573899485
34,301.3280974009847,297.5886050249133,305.06758977705607
35,300.5870214312361,296.864502497858,304.30954036461424
36,300.72191572569795,296.98921991405774,304.45461153733817
37,296.77680403583923,293.1050843968542,300.4485236748243
38,294.43552018637394,290.88731936809074,297.9837210046571
39,297.91019127459197,294.31692390360075,301.5034586455832
40,300.40349962595945,296.68744594440045,304.11955330751846
41,300.9695195927324,297.2740165265778,304.66502265888704
42,301.01239413664837,297.3266432543659,304.69814501893086
43,301.36299530761494,297.69841738602577,305.0275732292041
44,301.5148627209646,297.7884394480859,305.24128599384323
45,301.4628775708533,297.74464582460496,305.1811093171017
46,301.35376811233033,297.68686697384794,305.0206692508127
47,300.66716175170853,297.0422906744089,304.2920328290082
48,300.77249508530593,297.1796504179231,304.3653397526888
49,296.56503776639437,293.1941100313551,299.93596550143366
50,294.6128459312705,290.9671583569592,298.2585335055818
51,297.98920828915095,294.3279759317619,301.65044064654
52,300.42638552834364,296.7129395262965,304.1398315303908
53,300.91859650916507,297.23197036473204,304.6052226535981
54,301.03683276885556,297.3951404339335,304.67852510377764
55,301.3479940254063,297.7322981713848,304.9636898794278
56,301.3160357862395,297.6199558720928,305.01211570038623
57,301.4811991334752,297.82895713689203,305.1334411300583
58,301.2788670276992,297.5513141430088,305.0064199123896
59,300.6188128129674,296.8532168439181,304.3844087820167
60,300.4020976161525,296.6928847509817,304.1113104813233
61,296.36500486985574,292.7982898542073,299.93171988550415
62,294.4385214287187,290.8663583888193,298.010684468618
63,298.2819892756861,294.56458301832873,301.99939553304347
64,300.36637761814785,296.7507876180761,303.9819676182196
65,300.88777568257444,297.2324239498189,304.54312741533
66,300.9044122697946,297.2504635086828,304.5583610309064
67,301.28759252551276,297.60741836294676,304.96776668807877
68,301.4190504566299,297.7244825439513,305.11361836930854
69,301.2751182027269,297.6107654601832,304.9394709452706
70,301.4109316782342,297.76762080095153,305.05424255551685
71,300.66327439960793,296.94999447589595,304.3765543233199
72,300.64428647176067,296.9452942938091,304.3432786497122
73,296.3282380356459,292.84708411738285,299.8093919539089
74,294.32961993828235,290.69279500637424,297.96644487019046
75,297.3907236114854,293.72322308020927,301.0582241427615
76,300.3178673868601,296.5928458866371,304.04288888708305
77,300.7266016630174,297.0202900555449,304.4329132704899
78,300.9916866296661,297.2936217077237,304.68975155160854
79,301.0997665644639,297.42628334691517,304.7732497820126
80,301.29435120423534,297.5879753879475,305.0007270205232
81,301.3457111395537,297.64052100996736,305.05090126914007
82,301.1521770724602,297.4290752604521,304.87527888446823
83,300.71776491305536,297.0173428215571,304.4181870045536
84,300.5368540790442,296.90964431948277,304.1640638386056
85,296.40365317679436,292.75858251333415,300.0487238402546
86,294.61954742659873,290.94367300684524,298.2954218463522
87,297.77174910808986,294.0575892665219,301.4859089496578
88,300.33064747779866,296.5608620867145,304.1004328688828
89,300.85370696030037,297.11968926547706,304.5877246551237
90,300.9587164773045,297.1880817361625,304.72935121844654
91,301.22338427227714,297.4581880874302,304.9885804571241
92,301.37166475277024,297.606109581262,305.1372199242785
93,301.2461059021207,297.4487235846536,305.0434882195878
94,301.30022659494256,297.56521527561796,305.03523791426716
95,300.68352593670977,296.97706356725104,304.3899883061685
96,300.71046678657257,297.02503449984926,304.3958990732959
97,296.2861034037154,292.7382224190661,299.8339843883647
98,294.75682976786607,290.94087385138,298.57278568435214
99,297.6225771773297,293.9727430967083,301.27241125795103
100,300.31025352033714,296.53288751731225,304.08761952336204
101,300.8478032857053,297.09824048172715,304.5973660896835
102,301.06679675174803,297.3012448084475,304.83234869504855
103,301.26625608180865,297.484309389685,305.0482027739323
104,301.3784336713853,297.6341545328324,305.12271280993826
105,301.2683818324819,297.5215888015584,305.01517486340543
106,301.26819622764253,297.50041149316064,305.0359809621244
107,300.7231938830631,297.0087640470613,304.43762371906496
108,300.64990661603764,296.9426492043492,304.35716402772607
109,296.0046959615174,292.45998540071827,299.5494065223166
110,294.24887498056347,290.2506232995458,298.24712666158115
111,297.8909393493579,294.1999158267119,301.5819628720039
112,300.3150613155744,296.4914160728308,304.13870655831795
113,300.7809363285259,297.0473106376858,304.514562019366
114,301.02121140132425,297.2297807136459,304.8126420890026
115,301.3133196482506,297.49069638513913,305.1359429113621
116,301.38061411951617,297.5868511705609,305.1743770684714
117,301.3011390211208,297.52609298282135,305.0761850594202
118,301.3257056727362,297.51030010754135,305.14111123793106
119,300.5996324578772,296.7384692188471,304.46079569690727


==> prototype/monitoring/net_rx_period_n100.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,304.9593365758106,300.9168706665204,309.00180248510077
1,303.7124789658675,299.63530357460866,307.7896543571263
2,300.9908240545225,296.97480417741576,305.0068439316292
3,298.5453028941674,294.470415298171,302.62019049016374
4,302.4026036538176,298.3558380698578,306.44936923777743
5,304.87742677549465,300.77191663690354,308.98293691408577
6,305.39704271953264,301.2875082006475,309.5065772384178
7,305.621166542807,301.52840002689925,309.7139330587147
8,305.8413107815758,301.7232087928658,309.95941277028584
9,305.9192038927862,301.78695361213744,310.05145417343493
10,305.8504802752797,301.7481616064391,309.95279894412033
11,305.8778210237278,301.76236884233737,309.9932732051182
12,304.6838861209313,300.53784460399083,308.8299276378717
13,303.51001258592447,299.46279921387344,307.5572259579755
14,300.7443067763279,296.6638352414304,304.82477831122543
15,298.96200988366104,294.89613896497514,303.02788080234694
16,302.5112751753252,298.4220594143472,306.6004909363032
17,304.89257811993014,300.7886508177966,308.99650542206365
18,305.44158125040883,301.35027114038513,309.53289136043253
19,305.5803663966246,301.46285245526036,309.6978803379888
20,305.7940315164951,301.6906665663229,309.8973964666674
21,305.8983374919186,301.8074225098189,309.9892524740183
22,305.8964361301518,301.80502136927,309.98785089103364
23,305.86917385174144,301.7545104789684,309.98383722451445
24,304.81216835596564,300.70964042207294,308.91469628985834
25,303.697601433503,299.5417902490714,307.85341261793457
26,300.68981710718515,296.6281977661599,304.7514364482104
27,298.68252451689045,294.7377533572246,302.6272956765563
28,302.36172148763086,298.3418909649966,306.3815520102651
29,304.82802148889147,300.72782105944594,308.928221918337
30,305.38656244185444,301.3061540963085,309.4669707874004
31,305.48776275167074,301.374836851688,309.6006886516535
32,305.8193596876997,301.71347526525244,309.925244110147
33,305.78664956104393,301.6874051558257,309.8858939662622
34,305.84712936197315,301.74336047974674,309.95089824419955
35,305.83525802986634,301.73421470304606,309.9363013566866
36,304.82743156915626,300.7981770550886,308.8566860832239
37,303.756879722089,299.7441803431738,307.76957910100424
38,300.9368102485929,296.9503416826729,304.9232788145129
39,298.53106452423515,294.56227643656223,302.49985261190807
40,302.2780802137379,298.18197919974745,306.37418122772834
41,304.8135835305346,300.68115396044874,308.9460131006204
42,305.3702753789482,301.250004720804,309.4905460370924
43,305.4721736680759,301.348916151885,309.59543118426683
44,305.75187849349896,301.6218058053819,309.88195118161605
45,305.8365608162027,301.71555188413583,309.9575697482695
46,305.86829604439936,301.71952397970426,310.01706810909445
47,305.85544285559877,301.72546297772936,309.98542273346817
48,304.68569780860525,300.6388170408905,308.73257857632
49,303.4828427438662,299.5131000243064,307.4525854634259
50,300.77368939171186,296.82099435142334,304.7263844320004
51,298.82577809437026,294.9561339985246,302.69542219021594
52,302.61058930959297,298.4283112091751,306.79286741001084
53,304.9862208014045,300.87335324803354,309.09908835477546
54,305.55197011176386,301.41059303378927,309.69334718973846
55,305.7301452269007,301.59912916051843,309.8611612932829
56,305.98820951152686,301.8186647497896,310.1577542732641
57,306.13319687809144,302.0013197302581,310.2650740259248
58,306.06650606190846,301.93377320740603,310.1992389164109
59,306.40777350062723,302.28593622855897,310.5296107726955
60,305.21110205416954,301.18579486894566,309.2364092393934
61,304.30737903912654,300.2686972622875,308.3460608159656
62,301.333420931163,297.1843841195179,305.4824577428081
63,299.2361924156923,295.26141167678406,303.21097315460054
64,302.50877162076017,298.4492804994458,306.5682627420745
65,305.2061290815304,301.07678152744955,309.3354766356112
66,305.8081746981607,301.6937421799863,309.9226072163351
67,305.88217439465546,301.75339050558676,310.01095828372416
68,306.1555446145178,302.0434602291643,310.2676289998713
69,306.22349348738487,302.1246692138609,310.32231776090885
70,306.2444183586252,302.1248065127183,310.36403020453207
71,306.27177147182374,302.15885597492354,310.38468696872394
72,305.24857879023097,301.1515789078033,309.34557867265863
73,303.9617567422818,300.0250419977512,307.8984714868124
74,301.25724690747654,297.22461576787845,305.28987804707464
75,299.1269473852569,295.13841965650323,303.1154751140106
76,302.9129419556139,298.788732429735,307.03715148149286
77,305.2479199397363,301.1283269324784,309.36751294699417
78,305.8027180361617,301.6820638412795,309.9233722310439
79,305.9245614030251,301.7962077702799,310.0529150357703
80,306.1966767241754,302.06241937615533,310.3309340721955
81,306.23643665922634,302.1079126937769,310.3649606246758
82,306.2049394686116,302.065666413106,310.3442125241172
83,306.3009153971896,302.1835600218078,310.4182707725714
84,305.19444630923505,301.050564297259,309.3383283212111
85,304.23369900186447,300.1424631463498,308.3249348573791
86,301.3986159369572,297.25145718388444,305.54577469002993
87,299.05138392543853,295.103882841543,302.99888500933406
88,302.8027394891476,298.72392991437926,306.88154906391594
89,305.2589147161044,301.1622743301556,309.35555510205324
90,305.82138659148575,301.6953306049313,309.9474425780402
91,305.98962844298046,301.8728734949488,310.1063833910121
92,306.17210872638515,302.0439108611781,310.3003065915922
93,306.32871706712405,302.194372947066,310.4630611871821
94,306.26975380607325,302.1569482375146,310.3825593746319
95,306.297553568266,302.1763672496147,310.41873988691725
96,305.33907481995476,301.1860238894483,309.49212575046124
97,304.2550229709512,300.13748450244964,308.37256143945274
98,301.3439772607968,297.3860421807947,305.30191234079894
99,299.25454906508844,295.1933343427154,303.3157637874615
100,302.79072063854375,298.71287038563986,306.86857089144763
101,305.25478630683125,301.1462978686996,309.3632747449629
102,305.81927105104586,301.7185569498162,309.9199851522755
103,306.0166599779089,301.9158022283419,310.1175177274759
104,306.1890041254411,302.0905859409193,310.2874223099629
105,306.33365632584537,302.22750607630064,310.4398065753901
106,306.2819180923085,302.20090352514205,310.36293265947495
107,306.303844618363,302.1992648885383,310.4084243481876
108,305.10498417960827,300.89105719451044,309.3189111647061
109,304.08150035529394,299.7302491922302,308.4327515183577
110,301.0153986608369,297.00544215021245,305.0253551714614
111,299.2245349037616,295.15112937551584,303.29794043200735
112,302.83670259448365,298.74746701287575,306.92593817609156
113,305.2388779547658,301.15896041895155,309.3187954905801
114,305.7161703995729,301.6303535223219,309.80198727682387
115,305.7972426364996,301.7106520328175,309.88383324018173
116,306.0477625529135,301.98702752894457,310.1084975768825
117,306.0674805832462,301.9714946999429,310.1634664665495
118,306.03527506587864,301.9293455862751,310.1412045454822
119,306.0695295258871,301.9845230920436,310.1545359597306


==> prototype/monitoring/net_rx_period_n225.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,310.3590178712189,306.18339227644947,314.5346434659883
1,309.1907717279955,305.1232797244288,313.25826373156224
2,306.3948457937429,302.37725821056176,310.412433376924
3,304.1093361310719,300.0468336890057,308.17183857313813
4,307.48767735405477,303.44749779420084,311.5278569139087
5,310.2296917087995,306.1046399579445,314.3547434596545
6,310.81880334860386,306.7129149480171,314.92469174919063
7,310.96123097457763,306.8521938534733,315.07026809568197
8,311.1718330316843,307.0787453662454,315.26492069712316
9,311.3484909553518,307.23797163823343,315.45901027247015
10,311.32759867923727,307.22102466411667,315.43417269435787
11,311.2412915500837,307.1412722713101,315.34131082885733
12,310.1330857960185,305.95533004959117,314.31084154244587
13,309.2203105026858,305.1474044065114,313.29321659886017
14,306.36039173289066,302.32151185638025,310.39927160940107
15,304.1203805371754,300.0701826141513,308.17057846019947
16,307.7059379453422,303.60843526104037,311.80344062964406
17,310.20249672645565,306.11970705165703,314.28528640125427
18,310.77394427770474,306.67542470514053,314.87246385026896
19,310.9460757319252,306.84658320091796,315.0455682629324
20,311.16088845187727,307.0697308801877,315.25204602356683
21,311.2130861468012,307.1091210755114,315.31705121809097
22,311.22546495515104,307.10638407076476,315.3445458395373
23,311.2417802173084,307.1578072459565,315.3257531886603
24,310.1749820033279,306.06825556760396,314.28170843905184
25,309.0941874127774,304.9602297511448,313.22814507440995
26,306.22761209467325,302.1833313148777,310.2718928744688
27,303.95303087808077,300.0041955515633,307.9018662045982
28,307.3832756534941,303.377778525132,311.3887727818562
29,310.14111739503096,306.073277286159,314.2089575039029
30,310.68323898308773,306.61535561190215,314.7511223542733
31,310.8063833165214,306.7099400303986,314.9028266026442
32,311.03871658953335,306.9582191148382,315.1192140642285
33,311.1230740336585,307.0358988683059,315.2102491990111
34,311.11544012690496,307.0222154483407,315.2086648054692
35,311.14690435368055,307.077843803084,315.2159649042771
36,309.99268329474467,306.0011793198775,313.9841872696118
37,309.04829355887165,305.0262552490064,313.0703318687369
38,306.1142969516974,302.0350648855037,310.1935290178911
39,303.78571914711455,299.7852204404882,307.7862178537409
40,307.505130674684,303.35051510227703,311.65974624709094
41,310.07507992410393,306.02182271750024,314.1283371307076
42,310.64920968318194,306.58639983562284,314.71201953074103
43,310.85327332140145,306.77431394451173,314.93223269829116
44,310.9873200305622,306.9166224093699,315.05801765175454
45,311.13074191821494,307.0701282935869,315.191355542843
46,311.1646256229868,307.105795984895,315.22345526107864
47,311.1382987607072,307.06144307668774,315.21515444472664
48,310.30680264619275,306.20319608000557,314.41040921237993
49,309.218894238121,305.17402708280775,313.2637613934342
50,306.19799213485015,302.185070212929,310.2109140567713
51,304.11604426771345,300.07991982135934,308.15216871406756
52,307.6561703967322,303.47625117812703,311.83608961533736
53,310.28753747798623,306.20736778110575,314.3677071748667
54,310.8725576000824,306.7893050283926,314.9558101717722
55,311.0789014038216,307.00347795742505,315.15432485021813
56,311.376489997488,307.3193761024841,315.43360389249193
57,311.47770893317465,307.37777807131516,315.57763979503414
58,311.4668750201544,307.3821162039519,315.5516338363569
59,311.79302673257837,307.6977383012995,315.8883151638572
60,310.6473430824945,306.67933193879577,314.61535422619323
61,309.59191189656326,305.6696034337548,313.51422035937173
62,306.9729223564336,302.99870651738604,310.9471381954812
63,304.34994885533257,300.3964973023802,308.3034004082849
64,308.33913118291713,304.2262843957906,312.4519779700437
65,310.58691220342683,306.4921517918786,314.68167261497507
66,311.2106773858352,307.12284818040825,315.29850659126214
67,311.3371770753466,307.2553780714399,315.41897607925324
68,311.6036373015765,307.51050235989334,315.69677224325966
69,311.666083636214,307.5723195808971,315.7598476915309
70,311.6482643900239,307.53601708441624,315.7605116956315
71,311.7239641029013,307.6215964156131,315.82633179018944
72,310.6507270562978,306.67880860827734,314.62264550431826
73,309.5538207135378,305.5867723918133,313.52086903526225
74,306.6164774301349,302.54324154140744,310.6897133188624
75,304.5721111310033,300.6001417893357,308.5440804726709
76,308.14781038120844,304.03715456680266,312.25846619561423
77,310.7664692759476,306.69243155779736,314.84050699409784
78,311.33187194662213,307.23245926828633,315.4312846249579
79,311.4783913020493,307.3852458349887,315.5715367691099
80,311.7213428494757,307.61653574133334,315.8261499576181
81,311.82780681865876,307.7230216452176,315.9325919920999
82,311.7929096869773,307.72214806532605,315.8636713086285
83,311.82848610198266,307.7116897802965,315.9452824236688
84,310.69089868450504,306.6327803366043,314.7490170324058
85,309.80479543611267,305.6569422652902,313.95264860693516
86,306.9247662846969,302.89798533218055,310.9515472372132
87,304.7142030302238,300.6782504825201,308.7501555779275
88,308.3997495464833,304.30297625034626,312.4965228426203
89,310.87903847850515,306.77132221661844,314.98675474039186
90,311.4616666972789,307.3586427555132,315.56469063904456
91,311.59779669676277,307.500764597818,315.69482879570756
92,311.84989333623,307.7045298792422,315.99525679321783
93,311.95126655379164,307.8412804047972,316.0612527027861
94,311.9253203070945,307.83498261719393,316.0156579969951
95,311.9370416253413,307.7957257739837,316.0783574766989
96,311.0521149247283,307.0052094385124,315.0990204109442
97,309.9540808876883,305.9005384975835,314.0076232777931
98,307.2814481656868,303.3560743398801,311.20682199149354
99,304.70089520341315,300.7253292036534,308.6764612031729
100,308.5211052172726,304.43450348820454,312.6077069463406
101,310.88703367295415,306.78205005685805,314.99201728905024
102,311.5129236726462,307.3997924571184,315.626054888174
103,311.6462438035567,307.53078311120396,315.7617044959094
104,311.91832291587923,307.787348751659,316.04929708009945
105,312.02303885982275,307.9013415728292,316.1447361468163
106,311.89466363599524,307.7527893229,316.0365379490905
107,311.9901740464516,307.8671075086389,316.1132405842643
108,310.950294929046,306.75920624862687,315.1413836094651
109,309.78183490824694,305.72153336835186,313.842136448142
110,306.9847816737735,302.96114328795574,311.0084200595913
111,304.6569472956398,300.6622363471954,308.65165824408416
112,308.5722486862617,304.48518772729784,312.6593096452255
113,310.819823969685,306.70537316114587,314.9342747782241
114,311.35694815659895,307.24744499031857,315.4664513228793
115,311.417739615347,307.29326749814027,315.5422117325537
116,311.61942603020367,307.4711674105996,315.76768464980773
117,311.72934049928034,307.61209755391013,315.84658344465055
118,311.61517306009597,307.4680678401198,315.76227828007217
119,311.6396737311089,307.5475556907148,315.7317917715031


==> prototype/monitoring/net_rx_period_n400.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,314.15669925951994,309.9283654970578,318.38503302198205
1,313.1140884151833,308.9508134744535,317.27736335591305
2,310.2066046048313,305.9443945757574,314.46881463390514
3,307.7518143672718,303.5795952073912,311.92403352715235
4,311.2360143204729,307.1014459115609,315.3705827293849
5,314.0619081396432,309.78615035757207,318.33766592171435
6,314.6207078643044,310.3651884583737,318.87622727023506
7,314.7351304314618,310.5182839865494,318.9519768763742
8,315.0249724254966,310.7828725265534,319.2670723244399
9,315.1279543175095,310.8933576540103,319.36255098100867
10,315.02678027948315,310.7658560090725,319.2877045498938
11,315.02557407745974,310.80445056115417,319.2466975937653
12,314.0187294949981,309.7975827278136,318.23987626218263
13,312.8345916129485,308.6957022325882,316.9734809933088
14,310.0636058067719,305.97461276248595,314.1525988510578
15,307.6218735985445,303.4500793211752,311.79366787591374
16,311.25122212570926,306.94936485870824,315.5530793927103
17,313.98960873989364,309.7865464009494,318.19267107883786
18,314.5214298284556,310.3238334228891,318.7190262340221
19,314.70371236911546,310.47298440113224,318.9344403370987
20,314.9443827161577,310.71743892701045,319.17132650530493
21,314.96434050768954,310.7470607694688,319.18162024591027
22,315.0347853822826,310.8156437621719,319.25392700239337
23,314.98435863278513,310.7730587533951,319.19565851217516
24,314.01100783425335,309.77759669113203,318.24441897737466
25,312.9945126302854,308.7255974017055,317.26342785886527
26,310.17074486563854,306.03827344288436,314.3032162883927
27,307.7004275088611,303.6008566515411,311.79999836618106
28,311.27096057214294,307.10690019701303,315.43502094727285
29,313.9458139726094,309.69417856515184,318.197449380067
30,314.48728881110196,310.2811641260279,318.69341349617605
31,314.6137098463098,310.4043588569624,318.8230608356572
32,314.8300962231717,310.60811371208507,319.0520787342584
33,314.9807870548678,310.76129383864605,319.2002802710895
34,314.880782253725,310.6759702035864,319.08559430386356
35,314.9792731187491,310.76372859687604,319.1948176406222
36,314.02406711090515,309.7457909414824,318.3023432803279
37,313.0834295260496,308.8805751102205,317.2862839418787
38,310.12007800291184,305.9103649375783,314.32979106824536
39,307.6093991868499,303.52730194402716,311.6914964296726
40,311.3848760815785,307.1921622595896,315.5775899035674
41,313.8991835866491,309.69238498504285,318.1059821882553
42,314.4698637570791,310.2636800870196,318.6760474271386
43,314.57913329745963,310.37415460439183,318.78411199052744
44,314.79806339120023,310.6030408062633,318.99308597613714
45,314.9194372010488,310.71475668076357,319.1241177213341
46,314.90210032964995,310.6800547786232,319.12414588067674
47,314.92146891819107,310.72777695356785,319.1151608828143
48,313.86532129728505,309.6951185648798,318.0355240296903
49,313.0359910143643,308.83871124170344,317.23327078702516
50,309.8965374430407,305.9548463076914,313.83822857839
51,307.8948197877934,303.7759157888128,312.01372378677394
52,311.58948400907246,307.38811630154567,315.79085171659926
53,314.1681015394209,309.953845650399,318.3823574284428
54,314.80923813587464,310.6327240286604,318.9857522430889
55,315.0625776326057,310.87288019139805,319.2522750738134
56,315.31231515331154,311.10463096157196,319.51999934505113
57,315.51599660218,311.33758477354377,319.6944084308162
58,315.4102857517618,311.2096592876073,319.61091221591636
59,315.789376589297,311.61115353360657,319.9675996449874
60,314.3815647797612,310.3084610844463,318.4546684750761
61,313.51331215486135,309.48076324332857,317.54586106639414
62,310.78674133863103,306.70159803053747,314.8718846467246
63,308.3883240146166,304.23800136977945,312.5386466594538
64,311.87633756331223,307.7767223208488,315.97595280577565
65,314.5906394505791,310.3692177237637,318.81206117739447
66,315.14444456351663,310.99874803940844,319.2901410876248
67,315.31312362001967,311.13171358367396,319.4945336563654
68,315.55929451865177,311.36852348702735,319.7500655502762
69,315.6318877568986,311.44340239371763,319.8203731200796
70,315.6904452828265,311.51617195515746,319.8647186104955
71,315.699138590872,311.5043955529069,319.8938816288371
72,314.578261688126,310.443907295997,318.71261608025503
73,313.7537994181122,309.7471049258782,317.76049391034616
74,311.083395443659,307.087290979765,315.07949990755304
75,308.6170429702095,304.55014870376397,312.6839372366551
76,312.08296086680554,307.8739661615238,316.29195557208726
77,314.64397829817875,310.44581502910745,318.84214156725005
78,315.243411525876,311.003810594249,319.48301245750304
79,315.3486337891672,311.155583493697,319.5416840846374
80,315.58804510691476,311.3540596968427,319.82203051698684
81,315.73587292917966,311.5278936028911,319.94385225546824
82,315.70241091663155,311.4980125474403,319.9068092858228
83,315.7413658085124,311.52003002830145,319.96270158872335
84,314.83005841074936,310.6610345685386,318.99908225296014
85,313.7588056491208,309.5313567352246,317.986254563017
86,311.0286991746919,306.8981232965092,315.1592750528746
87,308.4430354839536,304.43001009796455,312.4560608699427
88,312.1195360654021,307.9069130857573,316.33215904504686
89,314.7052375282722,310.46485801796035,318.9456170385841
90,315.2961190814041,311.0958055840557,319.49643257875243
91,315.44638997798944,311.2329555074123,319.65982444856655
92,315.68899066328845,311.4715987011384,319.9063826254385
93,315.7692498720949,311.554219823846,319.98427992034385
94,315.7946668028693,311.5683044389048,320.0210291668338
95,315.75781570195335,311.5251016477498,319.9905297561569
96,314.72217268438567,310.5060110312779,318.9383343374934
97,313.8189505765437,309.62743100628165,318.0104701468058
98,310.732414464531,306.5211654693776,314.94366345968444
99,308.5125000260025,304.3653278122306,312.6596722397744
100,312.27070127689774,308.21013613371787,316.3312664200776
101,314.8125203161863,310.54239386926486,319.08264676310773
102,315.3725838985803,311.1481930914989,319.59697470566164
103,315.53198986871126,311.2983779905741,319.7656017468484
104,315.8074635429254,311.5585498766316,320.0563772092192
105,315.9009977029135,311.65464232593393,320.1473530798931
106,315.8888864067973,311.66208366505145,320.1156891485432
107,315.9092602697609,311.6378236599492,320.1806968795726
108,314.94701912617165,310.8467108012267,319.0473274511166
109,313.9304700924958,309.77122661745784,318.08971356753375
110,310.89281185566955,306.88980057111644,314.89582314022266
111,308.68513381992045,304.50278207310697,312.86748556673393
112,312.4505017410223,308.1490973702822,316.7519061117624
113,314.60523361987566,310.3341285207549,318.8763387189964
114,315.1570154421531,310.91024138992947,319.4037894943768
115,315.2098508021075,310.93549844895773,319.48420315525726
116,315.3623526328452,311.1192243182843,319.60548094740614
117,315.42874275720663,311.1548237120972,319.7026618023161
118,315.36646686582543,311.1075424938722,319.6253912377787
119,315.31665547564666,311.06457868347746,319.56873226781585


==> prototype/monitoring/net_rx_period_n625.csv <==
seconds,periodic_mean,periodic_ci_low,periodic_ci_high
0,318.40681401322894,314.21879117734727,322.5948368491106
1,317.22861604483313,312.9695447526354,321.4876873370309
2,314.38003394296726,310.2025077637585,318.557560122176
3,311.86804597852955,307.8350532116975,315.9010387453616
4,315.3711781747261,311.1378560255058,319.60450032394635
5,318.11770630368517,313.9123312232105,322.3230813841598
6,318.7617133688756,314.5419498077175,322.98147693003364
7,318.884171255312,314.66816652457686,323.1001759860472
8,319.15815936739926,314.895078274164,323.4212404606345
9,319.180651601654,314.94741865884276,323.41388454446525
10,319.2414019524311,314.9837168270521,323.4990870778101
11,319.2168192417393,314.9817970564399,323.4518414270387
12,318.2902163099503,314.10329359739296,322.4771390225077
13,317.21170497406723,313.1349078707857,321.28850207734877
14,314.4226817719052,310.2991073738729,318.5462561699375
15,311.89421212812744,307.7402917237253,316.04813253252956
16,315.37680381493703,311.31646696731576,319.4371406625583
17,318.1763330339982,313.9113141980608,322.44135186993566
18,318.78402577887664,314.5753370925261,322.99271446522715
19,318.88699285215057,314.66179490955165,323.1121907947495
20,319.1080784136654,314.8608075747433,323.3553492525875
21,319.2612086111829,315.0468366774467,323.47558054491907
22,319.2430789878411,315.0172843228209,323.4688736528613
23,319.2377691712715,315.025202623637,323.450335718906
24,318.1632353692407,313.93217728895513,322.39429344952623
25,317.1560479833609,313.02255699598726,321.28953897073455
26,314.3654488787624,310.2928180742679,318.43807968325683
27,311.77122431745596,307.5741971905696,315.96825144434234
28,315.51221325696065,311.3685059212779,319.6559205926434
29,318.0806185159471,313.84590051187496,322.31533652001923
30,318.70384474315745,314.52007066569814,322.88761882061675
31,318.8541799192059,314.6381684541718,323.07019138423993
32,319.06597595595383,314.859945984771,323.27200592713666
33,319.2230682048967,314.9904898651913,323.45564654460213
34,319.14615037632586,314.94336750417676,323.34893324847496
35,319.13727786285773,314.93564549474985,323.3389102309656
36,318.22839141652,314.09200042020177,322.3647824128383
37,317.12813248106164,312.92960240416295,321.32666255796033
38,314.37415302508896,310.2279926027787,318.5203134473992
39,311.88271946856764,307.88213683631614,315.88330210081915
40,315.65990031893864,311.4978020309111,319.8219986069662
41,318.10358135400304,313.8983167443552,322.30884596365087
42,318.7189161202786,314.5479693052181,322.8898629353391
43,318.9051123320706,314.70341196685445,323.1068126972867
44,319.1159839239021,314.948244188091,323.2837236597132
45,319.25875768843895,315.03505403909173,323.48246133778616
46,319.1676905627849,314.9595469599197,323.37583416565013
47,319.2268428037324,315.0354978558188,323.418187751646
48,318.09806117118364,313.8975044495207,322.2986178928466
49,317.24811302506924,313.0331379043165,321.463088145822
50,314.63586359100884,310.53286839026015,318.73885879175754
51,312.23706844380905,308.1603117842019,316.3138251034162
52,315.8555742742079,311.76930380185235,319.9418447465635
53,318.6340934576839,314.40687261326775,322.8613143021
54,319.23176691782334,315.0402805003485,323.42325333529817
55,319.47612722511934,315.28981376027576,323.6624406899629
56,319.7623378636499,315.52641098295567,323.99826474434417
57,319.8858645334355,315.72477539267544,324.04695367419555
58,319.90640643916066,315.69237701922145,324.12043585909987
59,320.3409347444446,316.1093852430674,324.57248424582184
60,319.1346478118233,314.9597177923921,323.3095778312545
61,318.25976723844906,314.0179182555993,322.50161622129883
62,315.6054746769463,311.49327265442776,319.71767669946485
63,312.73958359327565,308.59325745032214,316.88590973622917
64,316.3752824614241,312.15346990250254,320.59709502034565
65,319.0636693149883,314.88362978949283,323.2437088404838
66,319.68199339609515,315.5042723269102,323.8597144652801
67,319.8721588489256,315.64591899640783,324.0983987014434
68,320.1132880151203,315.9425912558718,324.28398477436883
69,320.2086511358723,316.0036321435365,324.4136701282081
70,320.1720444906472,316.01000172267453,324.33408725861983
71,320.1740875259158,315.9759755131369,324.3721995386947
72,319.2729996975641,315.1000027707544,323.44599662437383
73,318.44072444404003,314.35300909455384,322.5284397935262
74,315.59381089707784,311.34710846047153,319.84051333368416
75,312.87854614165747,308.79645441439317,316.96063786892176
76,316.45245442510964,312.22673313633584,320.67817571388343
77,319.0564498310042,314.8200990253107,323.29280063669773
78,319.6690912587315,315.4567485270139,323.8814339904491
79,319.84266735784314,315.65351023288235,324.0318244828039
80,320.0803793148441,315.8827867244662,324.277971905222
81,320.18626006077807,315.9585066846915,324.41401343686465
82,320.16869897596723,315.95484336011117,324.3825545918233
83,320.1811196195942,315.96100254905167,324.4012366901367
84,319.3828704911809,315.1507160905496,323.61502489181214
85,318.41375782091325,314.2916461442469,322.5358694975796
86,315.3748018542336,311.21497442857464,319.5346292798926
87,312.9550816868725,308.8918700529079,317.01829332083713
88,316.5651190121117,312.2887277548822,320.84151026934126
89,319.2775716402511,315.0340480595133,323.5210952209889
90,319.81545496750226,315.5860889172801,324.0448210177244
91,319.93789329876284,315.73485234638304,324.14093425114265
92,320.20111424013265,315.9617240643742,324.4405044158911
93,320.24644262772836,316.03060897751914,324.4622762779376
94,320.28251067128605,316.07593997522304,324.48908136734906
95,320.31828799322403,316.0734937452026,324.56308224124547
96,319.3431801545521,315.13282690078285,323.55353340832136
97,318.28159925077006,314.0551146136896,322.5080838878505
98,315.5489239571976,311.41347697186114,319.68437094253403
99,312.9609478958639,308.83043041434183,317.091465377386
100,316.71107969923503,312.48041878991796,320.9417406085521
101,319.18216114444493,314.9479936402366,323.4163286486533
102,319.8030713828486,315.5903912902254,324.0157514754718
103,319.9203652953153,315.68888067330056,324.1518499173301
104,320.2131198639719,315.9739128576467,324.45232687029704
105,320.2634659059979,316.07376084080994,324.4531709711859
106,320.33914201995384,316.11921587259263,324.55906816731505
107,320.27723398961064,316.0375285850618,324.51693939415946
108,319.3484507442071,315.08578269247243,323.6111187959418
109,318.1305162518068,313.92491526319094,322.33611724042265
110,315.36128785212725,311.2178400514011,319.5047356528534
111,313.0454932870713,308.9637698546846,317.127216719458
112,316.6201619544725,312.3895629183667,320.8507609905783
113,318.9494436665306,314.70626935002656,323.19261798303467
114,319.41810809464005,315.19425865455463,323.64195753472546
115,319.5275069941172,315.2945840337855,323.76042995444885
116,319.71444841010845,315.53053678295623,323.89836003726066
117,319.76370399758537,315.5130162145867,324.01439178058405
118,319.598332641948,315.39017863762814,323.80648664626784
119,319.5617441467638,315.35289363616135,323.7705946573662


==> prototype/monitoring/net_rx_scaling_data.csv <==
nodes,nodes_sqrt,mean,mean_norm,error
100,10,304.3466814167327,4.55041777979261,0.07139525630468531
225,15,309.8062915093922,10.010027872452156,0.07215802673191637
400,20,313.6576097619014,13.861346124961358,0.07459063913686075
625,25,318.0154028424875,18.219139205547435,0.07672687422636645


==> prototype/profiling/VerifyGroth16_Share_predicted_small.dat <==
nodes VerifyGroth16
100 0.24242350596
225 0.36363525894
400 0.48484701192
625 0.6060587649


==> prototype/profiling/VerifyGroth16_Stake_predicted_small.dat <==
nodes VerifyGroth16
100 0.47118430296
225 0.70677645444
400 0.94236860592
625 1.1779607574


==> prototype/profiling/generateZKProof_scaling.dat <==
nodes generateZKProof
100 0.1905625
225 0.17260416666666664
400 0.17231249999999998
625 0.17099999999999999


==> prototype/profiling/p2p.Send_scaling.dat <==
nodes p2p.(*Service).Send
100 0.18758333333333332
225 0.28681249999999997
400 0.387875
625 0.48166666666666663


==> prototype/profiling/processMarshalledPubkey_scaling.dat <==
nodes processMarshalledPubkey
100 0.3915208333333334
225 0.47122916666666664
400 0.5466666666666666
625 0.6230625


==> prototype/profiling/stacked_predicted.dat <==
nodes nodes_sqrt Other aw_misc processMarshalledPubkey verifyAWMessage generateZKProof p2p.(*Service).Send VerifyGroth16_Stake VerifyGroth16_Share
100 10 12.80892 0.02697674026093414 0.25024 0.6357999999999999 0.171 0.20639999999999997 0.47118430295999997 0.24242350595999998
400 20 12.80892 0.04365348052186829 0.50048 1.2715999999999998 0.171 0.41279999999999994 0.9423686059199999 0.48484701191999996
900 30 12.80892 0.06036947493291493 0.75072 1.9074 0.171 0.6192 1.4135529088799998 0.72727051788
1600 40 12.80892 0.07711096104373658 1.00096 2.5431999999999997 0.171 0.8255999999999999 1.8847372118399999 0.9696940238399999
2500 50 12.80892 0.09387140260934142 1.2512 3.179 0.171 1.032 2.3559215148 1.2121175298
3600 60 12.80892 0.11064694986582986 1.50144 3.8148 0.171 1.2384 2.8271058177599997 1.45454103576
4900 70 12.80892 0.12743505901816796 1.75168 4.4506 0.171 1.4447999999999999 3.29829012072 1.6969645417199999
6400 80 12.80892 0.14423392208747315 2.00192 5.086399999999999 0.171 1.6511999999999998 3.7694744236799997 1.9393880476799998
8100 90 12.80892 0.1610421872490823 2.25216 5.7222 0.171 1.8576 4.2406587266399995 2.18181155364
10000 100 12.80892 0.17785880521868289 2.5024 6.358 0.171 2.064 4.7118430296 2.4242350596
12100 110 12.80892 0.19468293775613613 2.75264 6.993799999999999 0.171 2.2704 5.18302733256 2.6666585655599997
14400 120 12.80892 0.2115138997316597 3.00288 7.6296 0.171 2.4768 5.654211635519999 2.90908207152
16900 130 12.80892 0.22835112064160723 3.25312 8.2654 0.171 2.6832 6.12539593848 3.15150557748
19600 140 12.80892 0.24519411803633595 3.50336 8.9012 0.171 2.8895999999999997 6.59658024144 3.3939290834399998
22500 150 12.80892 0.26204247857858676 3.7536 9.536999999999999 0.171 3.0959999999999996 7.0677645444 3.6363525894
25600 160 12.80892 0.27889584417494634 4.00384 10.172799999999999 0.171 3.3023999999999996 7.5389488473599995 3.8787760953599997
28900 170 12.80892 0.2957539015875457 4.25408 10.8086 0.171 3.5088 8.01013315032 4.12119960132
32400 180 12.80892 0.3126163744981646 4.50432 11.4444 0.171 3.7152 8.481317453279999 4.36362310728
36100 190 12.80892 0.32948301734103097 4.75456 12.0802 0.171 3.9215999999999998 8.95250175624 4.606046613239999
40000 200 12.80892 0.34635361043736573 5.0048 12.716 0.171 4.128 9.4236860592 4.8484701192
44100 210 12.80892 0.36322795610529146 5.25504 13.351799999999999 0.171 4.3344 9.894870362159999 5.09089362516
48400 220 12.80892 0.38010587551227226 5.50528 13.987599999999999 0.171 4.5408 10.36605466512 5.333317131119999
52900 230 12.80892 0.3969872061009295 5.75552 14.6234 0.171 4.747199999999999 10.83723896808 5.57574063708
57600 240 12.80892 0.4138717994633195 6.00576 15.2592 0.171 4.9536 11.308423271039999 5.81816414304
62500 250 12.80892 0.4307595195700607 6.256 15.895 0.171 5.159999999999999 11.779607574 6.0605876489999995
67600 260 12.80892 0.44765024128321446 6.50624 16.5308 0.171 5.3664 12.25079187696 6.30301115496
72900 270 12.80892 0.4645438490982594 6.75648 17.1666 0.171 5.5728 12.721976179919999 6.54543466092
78400 280 12.80892 0.4814402360726719 7.00672 17.8024 0.171 5.7791999999999994 13.19316048288 6.7878581668799995
84100 290 12.80892 0.49833930290774253 7.25696 18.4382 0.171 5.9856 13.66434478584 7.030281672839999
90000 300 12.80892 0.5152409571571736 7.5072 19.073999999999998 0.171 6.191999999999999 14.1355290888 7.2727051788
96100 310 12.80892 0.5321451125413021 7.75744 19.709799999999998 0.171 6.3984 14.60671339176 7.51512868476
102400 320 12.80892 0.5490516883498926 8.00768 20.345599999999997 0.171 6.604799999999999 15.077897694719999 7.757552190719999
108900 330 12.80892 0.565960608919646 8.25792 20.9814 0.171 6.8111999999999995 15.54908199768 7.99997569668
115600 340 12.80892 0.5828718031750915 8.50816 21.6172 0.171 7.0176 16.02026630064 8.24239920264
122500 350 12.80892 0.5997852042235349 8.7584 22.253 0.171 7.223999999999999 16.4914506036 8.4848227086
129600 360 12.80892 0.6167007489963292 9.00864 22.8888 0.171 7.4304 16.962634906559998 8.72724621456
136900 370 12.80892 0.6336183779300334 9.25888 23.5246 0.171 7.636799999999999 17.43381920952 8.969669720519999
144400 380 12.80892 0.650538034682062 9.50912 24.1604 0.171 7.8431999999999995 17.90500351248 9.212093226479999
152100 390 12.80892 0.6674596658762841 9.75936 24.7962 0.171 8.0496 18.376187815439998 9.45451673244
160000 400 12.80892 0.6843832208747315 10.0096 25.432 0.171 8.256 18.8473721184 9.6969402384
168100 410 12.80892 0.7013086515721456 10.25984 26.0678 0.171 8.462399999999999 19.31855642136 9.93936374436
176400 420 12.80892 0.7182359122105829 10.51008 26.703599999999998 0.171 8.6688 19.789740724319998 10.18178725032
184900 430 12.80892 0.735164959211682 10.76032 27.339399999999998 0.171 8.8752 20.26092502728 10.424210756279999
193600 440 12.80892 0.7520957510245444 11.01056 27.975199999999997 0.171 9.0816 20.73210933024 10.666634262239999
202500 450 12.80892 0.769028247987448 11.2608 28.610999999999997 0.171 9.288 21.203293633199998 10.9090577682
211600 460 12.80892 0.785962412201859 11.51104 29.2468 0.171 9.494399999999999 21.67447793616 11.15148127416
220900 470 12.80892 0.8028982074174049 11.76128 29.8826 0.171 9.7008 22.14566223912 11.39390478012
230400 480 12.80892 0.8198355989266388 12.01152 30.5184 0.171 9.9072 22.616846542079998 11.63632828608
240100 490 12.80892 0.8367745534685787 12.26176 31.1542 0.171 10.1136 23.08803084504 11.87875179204
250000 500 12.80892 0.8537150391401215 12.512 31.79 0.171 10.319999999999999 23.559215148 12.121175297999999
260100 510 12.80892 0.8706570253145497 12.76224 32.425799999999995 0.171 10.526399999999999 24.030399450959997 12.363598803959999
270400 520 12.80892 0.887600482566429 13.01248 33.0616 0.171 10.7328 24.50158375392 12.60602230992
280900 530 12.80892 0.9045453826022857 13.26272 33.6974 0.171 10.9392 24.97276805688 12.84844581588
291600 540 12.80892 0.9214916981965188 13.51296 34.3332 0.171 11.1456 25.443952359839997 13.09086932184
302500 550 12.80892 0.9384394031320584 13.7632 34.969 0.171 11.351999999999999 25.9151366628 13.3332928278
313600 560 12.80892 0.9553884721453437 14.01344 35.6048 0.171 11.558399999999999 26.38632096576 13.575716333759999
324900 570 12.80892 0.9723388808752305 14.26368 36.2406 0.171 11.7648 26.85750526872 13.818139839719999
336400 580 12.80892 0.9892906058154851 14.51392 36.8764 0.171 11.9712 27.32868957168 14.060563345679999
348100 590 12.80892 1.0062436242705566 14.76416 37.5122 0.171 12.1776 27.79987387464 14.30298685164
360000 600 12.80892 1.023197914314347 15.0144 38.147999999999996 0.171 12.383999999999999 28.2710581776 14.5454103576
372100 610 12.80892 1.0401534547517324 15.26464 38.7838 0.171 12.590399999999999 28.742242480559998 14.78783386356
384400 620 12.80892 1.057110225082604 15.51488 39.419599999999996 0.171 12.7968 29.21342678352 15.03025736952
396900 630 12.80892 1.0740682054682367 15.76512 40.0554 0.171 13.0032 29.68461108648 15.272680875479999
409600 640 12.80892 1.0910273766997853 16.01536 40.691199999999995 0.171 13.209599999999998 30.155795389439998 15.515104381439999
422500 650 12.80892 1.1079877201687556 16.2656 41.327 0.171 13.415999999999999 30.6269796924 15.757527887399998
435600 660 12.80892 1.1249492178392917 16.51584 41.9628 0.171 13.622399999999999 31.09816399536 15.99995139336
448900 670 12.80892 1.1419118522221425 16.76608 42.5986 0.171 13.8288 31.569348298319998 16.242374899319998
462400 680 12.80892 1.1588756063501828 17.01632 43.2344 0.171 14.0352 32.04053260128 16.48479840528
476100 690 12.80892 1.175840463755376 17.26656 43.8702 0.171 14.241599999999998 32.51171690424 16.727221911239997
490000 700 12.80892 1.1928064084470698 17.5168 44.506 0.171 14.447999999999999 32.9829012072 16.9696454172
504100 710 12.80892 1.2097734248915355 17.76704 45.141799999999996 0.171 14.654399999999999 33.45408551016 17.21206892316
518400 720 12.80892 1.2267414979926583 18.01728 45.7776 0.171 14.8608 33.925269813119996 17.45449242912
532900 730 12.80892 1.243710613073701 18.26752 46.413399999999996 0.171 15.0672 34.39645411608 17.69691593508
547600 740 12.80892 1.260680755860067 18.51776 47.0492 0.171 15.273599999999998 34.86763841904 17.939339441039998
562500 750 12.80892 1.2776519124629946 18.768 47.684999999999995 0.171 15.479999999999999 35.338822721999996 18.181762947
577600 760 12.80892 1.2946240693641238 19.01824 48.3208 0.171 15.686399999999999 35.81000702496 18.424186452959997
592900 770 12.80892 1.3115972134008713 19.26848 48.956599999999995 0.171 15.8928 36.28119132792 18.66660995892
608400 780 12.80892 1.3285713317525685 19.51872 49.5924 0.171 16.0992 36.752375630879996 18.90903346488
624100 790 12.80892 1.345546411927309 19.76896 50.2282 0.171 16.3056 37.22355993384 19.151456970839998
640000 800 12.80892 1.3625224417494628 20.0192 50.864 0.171 16.512 37.6947442368 19.3938804768
656100 810 12.80892 1.3794994093478155 20.26944 51.4998 0.171 16.7184 38.165928539759996 19.636303982759998
672400 820 12.80892 1.3964773031442912 20.51968 52.1356 0.171 16.924799999999998 38.63711284272 19.87872748872
688900 830 12.80892 1.4134561118432272 20.76992 52.7714 0.171 17.1312 39.10829714568 20.121150994679997
705600 840 12.80892 1.4304358244211657 21.02016 53.407199999999996 0.171 17.3376 39.579481448639996 20.36357450064
722500 850 12.80892 1.4474164301171308 21.2704 54.043 0.171 17.544 40.0506657516 20.6059980066
739600 860 12.80892 1.464397918423364 21.52064 54.678799999999995 0.171 17.7504 40.52185005456 20.848421512559998
756900 870 12.80892 1.4813802790764903 21.770880000000002 55.3146 0.171 17.956799999999998 40.993034357519996 21.09084501852
774400 880 12.80892 1.4983635020490889 22.02112 55.950399999999995 0.171 18.1632 41.46421866048 21.333268524479998
792100 890 12.80892 1.5153475775416512 22.27136 56.5862 0.171 18.3696 41.93540296344 21.57569203044
810000 900 12.80892 1.5323324959748958 22.5216 57.221999999999994 0.171 18.576 42.406587266399995 21.8181155364
828100 910 12.80892 1.549318247982427 22.77184 57.8578 0.171 18.7824 42.87777156936 22.06053904236
846400 920 12.80892 1.566304824403718 23.02208 58.4936 0.171 18.988799999999998 43.34895587232 22.30296254832
864900 930 12.80892 1.5832922162773937 23.27232 59.1294 0.171 19.1952 43.820140175279995 22.545386054279998
883600 940 12.80892 1.6002804148348095 23.52256 59.7652 0.171 19.4016 44.29132447824 22.78780956024
902500 950 12.80892 1.6172694114938986 23.7728 60.400999999999996 0.171 19.607999999999997 44.7625087812 23.030233066199997
921600 960 12.80892 1.6342591978532777 24.02304 61.0368 0.171 19.8144 45.233693084159995 23.27265657216
940900 970 12.80892 1.6512497656866039 24.27328 61.672599999999996 0.171 20.020799999999998 45.70487738712 23.51508007812
960400 980 12.80892 1.6682411069371572 24.52352 62.3084 0.171 20.2272 46.17606169008 23.75750358408
980100 990 12.80892 1.68523321371265 24.77376 62.944199999999995 0.171 20.4336 46.647245993039995 23.99992709004
1000000 1000 12.80892 1.702226078280243 25.024 63.58 0.171 20.639999999999997 47.118430296 24.242350595999998


==> prototype/profiling/stacked_scaling.dat <==
nodes Other aw_misc processMarshalledPubkey verifyAWMessage generateZKProof p2p.(*Service).Send VerifyGroth16 signAWMessage sync.score bootstrapFromLocalNetRec buildSlashProof GetPeerIDFromMultiaddr verify_commitment_opening samplePublicKeys GetPublic GetMultiAddrs
100 12.773458333333334 0.04545833333333334 0.3915208333333334 1.0529583333333334 0.1905625 0.18758333333333332 0.33956250000000004 0.017291666666666667 0.0020625  0.0009134615384615384 0.009770833333333334 0.000390625 0.0004166666666666667 0.0006696428571428571 0.014624999999999999
225 12.6758125 0.04662500000000001 0.47122916666666664 1.2605625 0.17260416666666664 0.28681249999999997 0.25958333333333333 0.025270833333333333 0.0025416666666666665 0.0007916666666666666 0.00140625 0.013000000000000001 0.0004829545454545455 0.00035714285714285714 0.0007812499999999999 0.0025625
400 12.726520833333334 0.05639583333333334 0.5466666666666666 1.4409583333333333 0.17231249999999998 0.387875 0.1519375 0.03258333333333333 0.0036458333333333334 0.0010208333333333332 0.001201923076923077 0.0139375 0.0009375000000000001 0.0005625 0.000625 0.002625
625 12.814479166666668 0.06891666666666665 0.6230625 1.6146458333333333 0.17099999999999999 0.48166666666666663 0.0116875 0.04079166666666667 0.005541666666666667 0.0009166666666666666 0.00125 0.015916666666666666 0.0008928571428571429 0.0003515625 0.00075 0.0027291666666666666


==> prototype/profiling/verifyAWMessage_scaling.dat <==
nodes verifyAWMessage
100 1.0529583333333334
225 1.2605625
400 1.4409583333333333
625 1.6146458333333333

